The dimension weighted fast multipole method for scattered data approximation

The present article is concerned scattered data approximation for higher dimensional data sets which exhibit an anisotropic behavior in the different dimensions. Tailoring sparse polynomial interpolation to this specific situation, we derive very efficient degenerate kernel approximations which we then use in a dimension weighted fast multipole method. This dimension weighted fast multipole method enables to deal with many more dimensions than the standard black-box fast multipole method based on interpolation. A thorough analysis of the method is provided including rigorous error estimates. The accuracy and the cost of the approach are validated by extensive numerical results. As a relevant application, we apply the approach to a shape uncertainty quantification problem.

==> 20_2_APE.txt <==
   7.7203767e-03   1.0000000e-06   2.5238073e-01
   1.0429075e-02   1.0000000e-06   1.1458620e-01
   1.4088122e-02   1.0000000e-06   5.8779705e-02
   1.9030947e-02   1.0000000e-06   3.1347910e-02
   2.5707965e-02   1.0000000e-06   1.7152628e-02
   3.4727619e-02   1.0000000e-06   9.3807386e-03
   4.6911823e-02   1.0000000e-06   5.9774209e-03
   6.3370862e-02   1.0000000e-06   4.6008724e-01
   8.5604564e-02   1.0000000e-06   1.5144913e-02
   1.1563897e-01   1.0000000e-06   8.4970882e-02
   1.5621097e-01   1.0000000e-06   8.9608845e-03
   2.1101767e-01   1.0000000e-06   1.7107997e-02
   2.8505334e-01   1.0000000e-06   1.6275025e-02
   3.8506446e-01   1.0000000e-06   4.8165624e-02
   5.2016454e-01   1.0000000e-06   7.6424978e-02
   
   7.7203767e-03   2.2758459e-06   2.5245717e-01
   1.0429075e-02   2.2758459e-06   1.2510812e-01
   1.4088122e-02   2.2758459e-06   6.5462264e-02
   1.9030947e-02   2.2758459e-06   3.2948940e-02
   2.5707965e-02   2.2758459e-06   1.7299304e-02
   3.4727619e-02   2.2758459e-06   1.0382445e-02
   4.6911823e-02   2.2758459e-06   7.4258227e-03
   6.3370862e-02   2.2758459e-06   2.2209196e-02
   8.5604564e-02   2.2758459e-06   6.0360086e-02
   1.1563897e-01   2.2758459e-06   9.5637924e-03
   1.5621097e-01   2.2758459e-06   1.3786423e-02
   2.1101767e-01   2.2758459e-06   1.4975423e-02
   2.8505334e-01   2.2758459e-06   3.5758999e-02
   3.8506446e-01   2.2758459e-06   9.3789686e-02
   5.2016454e-01   2.2758459e-06   1.2241853e-01
   
   7.7203767e-03   5.1794747e-06   2.8484633e-01
   1.0429075e-02   5.1794747e-06   1.3468159e-01
   1.4088122e-02   5.1794747e-06   7.0798286e-02
   1.9030947e-02   5.1794747e-06   3.7341217e-02
   2.5707965e-02   5.1794747e-06   2.1348240e-02
   3.4727619e-02   5.1794747e-06   1.3384883e-02
   4.6911823e-02   5.1794747e-06   8.3474969e-03
   6.3370862e-02   5.1794747e-06   1.0551961e-02
   8.5604564e-02   5.1794747e-06   3.9791589e-02
   1.1563897e-01   5.1794747e-06   5.5753155e-02
   1.5621097e-01   5.1794747e-06   2.1709473e-02
   2.1101767e-01   5.1794747e-06   2.6810340e-02
   2.8505334e-01   5.1794747e-06   4.2698702e-01
   3.8506446e-01   5.1794747e-06   1.0895743e-01
   5.2016454e-01   5.1794747e-06   8.5942780e-02
   
   7.7203767e-03   1.1787686e-05   3.5203660e-01
   1.0429075e-02   1.1787686e-05   1.5029748e-01
   1.4088122e-02   1.1787686e-05   8.5700786e-02
   1.9030947e-02   1.1787686e-05   4.7007989e-02
   2.5707965e-02   1.1787686e-05   2.5538299e-02
   3.4727619e-02   1.1787686e-05   1.7354517e-02
   4.6911823e-02   1.1787686e-05   1.2373967e-02
   6.3370862e-02   1.1787686e-05   8.1294771e-03
   8.5604564e-02   1.1787686e-05   1.4238180e-02
   1.1563897e-01   1.1787686e-05   7.1848330e-02
   1.5621097e-01   1.1787686e-05   9.3994140e-02
   2.1101767e-01   1.1787686e-05   1.8930873e-01
   2.8505334e-01   1.1787686e-05   2.2708445e-01
   3.8506446e-01   1.1787686e-05   9.8992205e-02
   5.2016454e-01   1.1787686e-05   2.7991394e-01
   
   7.7203767e-03   2.6826958e-05   4.6091309e-01
   1.0429075e-02   2.6826958e-05   2.1330282e-01
   1.4088122e-02   2.6826958e-05   1.1257123e-01
   1.9030947e-02   2.6826958e-05   6.2481655e-02
   2.5707965e-02   2.6826958e-05   3.7707068e-02
   3.4727619e-02   2.6826958e-05   2.2792331e-02
   4.6911823e-02   2.6826958e-05   1.6213436e-02
   6.3370862e-02   2.6826958e-05   1.0286091e-02
   8.5604564e-02   2.6826958e-05   1.0658882e-02
   1.1563897e-01   2.6826958e-05   1.2280844e-02
   1.5621097e-01   2.6826958e-05   1.8683842e-02
   2.1101767e-01   2.6826958e-05   2.5873547e-02
   2.8505334e-01   2.6826958e-05   3.1451117e-02
   3.8506446e-01   2.6826958e-05   3.1870531e-02
   5.2016454e-01   2.6826958e-05   2.8070801e-02
   
   7.7203767e-03   6.1054023e-05   5.9442725e-01
   1.0429075e-02   6.1054023e-05   3.0187702e-01
   1.4088122e-02   6.1054023e-05   1.5932227e-01
   1.9030947e-02   6.1054023e-05   8.5018430e-02
   2.5707965e-02   6.1054023e-05   4.9829164e-02
   3.4727619e-02   6.1054023e-05   3.3682018e-02
   4.6911823e-02   6.1054023e-05   2.4387832e-02
   6.3370862e-02   6.1054023e-05   1.6352702e-02
   8.5604564e-02   6.1054023e-05   1.3661440e-02
   1.1563897e-01   6.1054023e-05   1.2061962e-02
   1.5621097e-01   6.1054023e-05   1.2765038e-02
   2.1101767e-01   6.1054023e-05   1.3736965e-02
   2.8505334e-01   6.1054023e-05   1.5425520e-02
   3.8506446e-01   6.1054023e-05   1.6628676e-02
   5.2016454e-01   6.1054023e-05   1.8740233e-02
   
   7.7203767e-03   1.3894955e-04   7.4793504e-01
   1.0429075e-02   1.3894955e-04   4.5664065e-01
   1.4088122e-02   1.3894955e-04   2.3719808e-01
   1.9030947e-02   1.3894955e-04   1.3536375e-01
   2.5707965e-02   1.3894955e-04   7.8208324e-02
   3.4727619e-02   1.3894955e-04   4.9971844e-02
   4.6911823e-02   1.3894955e-04   3.7423343e-02
   6.3370862e-02   1.3894955e-04   2.8107146e-02
   8.5604564e-02   1.3894955e-04   2.2374327e-02
   1.1563897e-01   1.3894955e-04   1.9923841e-02
   1.5621097e-01   1.3894955e-04   1.8830521e-02
   2.1101767e-01   1.3894955e-04   1.8685400e-02
   2.8505334e-01   1.3894955e-04   2.0774421e-02
   3.8506446e-01   1.3894955e-04   2.3700821e-02
   5.2016454e-01   1.3894955e-04   2.9185289e-02
   
   7.7203767e-03   3.1622777e-04   8.6336591e-01
   1.0429075e-02   3.1622777e-04   6.4058563e-01
   1.4088122e-02   3.1622777e-04   3.5648828e-01
   1.9030947e-02   3.1622777e-04   2.0800282e-01
   2.5707965e-02   3.1622777e-04   1.2216352e-01
   3.4727619e-02   3.1622777e-04   7.7207973e-02
   4.6911823e-02   3.1622777e-04   5.5441514e-02
   6.3370862e-02   3.1622777e-04   4.0020488e-02
   8.5604564e-02   3.1622777e-04   3.2944291e-02
   1.1563897e-01   3.1622777e-04   3.0164373e-02
   1.5621097e-01   3.1622777e-04   3.1265738e-02
   2.1101767e-01   3.1622777e-04   3.2043607e-02
   2.8505334e-01   3.1622777e-04   3.5659884e-02
   3.8506446e-01   3.1622777e-04   4.0322713e-02
   5.2016454e-01   3.1622777e-04   4.8640961e-02
   
   7.7203767e-03   7.1968567e-04   9.3268324e-01
   1.0429075e-02   7.1968567e-04   7.8583794e-01
   1.4088122e-02   7.1968567e-04   5.4424093e-01
   1.9030947e-02   7.1968567e-04   3.2777184e-01
   2.5707965e-02   7.1968567e-04   2.0021313e-01
   3.4727619e-02   7.1968567e-04   1.2210686e-01
   4.6911823e-02   7.1968567e-04   8.4384592e-02
   6.3370862e-02   7.1968567e-04   6.7319402e-02
   8.5604564e-02   7.1968567e-04   5.8632302e-02
   1.1563897e-01   7.1968567e-04   5.4842998e-02
   1.5621097e-01   7.1968567e-04   5.0587690e-02
   2.1101767e-01   7.1968567e-04   5.2852979e-02
   2.8505334e-01   7.1968567e-04   5.8906039e-02
   3.8506446e-01   7.1968567e-04   6.9686608e-02
   5.2016454e-01   7.1968567e-04   8.1609434e-02
   
   7.7203767e-03   1.6378937e-03   9.6905109e-01
   1.0429075e-02   1.6378937e-03   8.9039018e-01
   1.4088122e-02   1.6378937e-03   7.1645533e-01
   1.9030947e-02   1.6378937e-03   4.9560831e-01
   2.5707965e-02   1.6378937e-03   3.1877414e-01
   3.4727619e-02   1.6378937e-03   2.0456976e-01
   4.6911823e-02   1.6378937e-03   1.5437842e-01
   6.3370862e-02   1.6378937e-03   1.1278758e-01
   8.5604564e-02   1.6378937e-03   1.0126420e-01
   1.1563897e-01   1.6378937e-03   8.4758352e-02
   1.5621097e-01   1.6378937e-03   8.0641540e-02
   2.1101767e-01   1.6378937e-03   9.2619124e-02
   2.8505334e-01   1.6378937e-03   1.0785296e-01
   3.8506446e-01   1.6378937e-03   1.1550602e-01
   5.2016454e-01   1.6378937e-03   1.3821194e-01
   
   7.7203767e-03   3.7275937e-03   9.8569915e-01
   1.0429075e-02   3.7275937e-03   9.4804354e-01
   1.4088122e-02   3.7275937e-03   8.4934651e-01
   1.9030947e-02   3.7275937e-03   6.7677641e-01
   2.5707965e-02   3.7275937e-03   5.0022771e-01
   3.4727619e-02   3.7275937e-03   3.4200714e-01
   4.6911823e-02   3.7275937e-03   2.5055198e-01
   6.3370862e-02   3.7275937e-03   1.8698219e-01
   8.5604564e-02   3.7275937e-03   1.5726493e-01
   1.1563897e-01   3.7275937e-03   1.5020571e-01
   1.5621097e-01   3.7275937e-03   1.5239599e-01
   2.1101767e-01   3.7275937e-03   1.5758917e-01
   2.8505334e-01   3.7275937e-03   1.8308180e-01
   3.8506446e-01   3.7275937e-03   2.0015357e-01
   5.2016454e-01   3.7275937e-03   2.3231035e-01
   
   7.7203767e-03   8.4834290e-03   9.9383127e-01
   1.0429075e-02   8.4834290e-03   9.7617402e-01
   1.4088122e-02   8.4834290e-03   9.2762431e-01
   1.9030947e-02   8.4834290e-03   8.2785194e-01
   2.5707965e-02   8.4834290e-03   6.7529020e-01
   3.4727619e-02   8.4834290e-03   5.2310640e-01
   4.6911823e-02   8.4834290e-03   3.9313618e-01
   6.3370862e-02   8.4834290e-03   3.2194394e-01
   8.5604564e-02   8.4834290e-03   2.7636622e-01
   1.1563897e-01   8.4834290e-03   2.5240362e-01
   1.5621097e-01   8.4834290e-03   2.5559057e-01
   2.1101767e-01   8.4834290e-03   2.5804880e-01
   2.8505334e-01   8.4834290e-03   2.9566553e-01
   3.8506446e-01   8.4834290e-03   3.2654299e-01
   5.2016454e-01   8.4834290e-03   3.6885872e-01
   
   7.7203767e-03   1.9306977e-02   9.9724200e-01
   1.0429075e-02   1.9306977e-02   9.8910061e-01
   1.4088122e-02   1.9306977e-02   9.6654063e-01
   1.9030947e-02   1.9306977e-02   9.1200517e-01
   2.5707965e-02   1.9306977e-02   8.2277439e-01
   3.4727619e-02   1.9306977e-02   6.9581215e-01
   4.6911823e-02   1.9306977e-02   5.7908889e-01
   6.3370862e-02   1.9306977e-02   4.8987024e-01
   8.5604564e-02   1.9306977e-02   4.3718328e-01
   1.1563897e-01   1.9306977e-02   4.0474875e-01
   1.5621097e-01   1.9306977e-02   4.0316984e-01
   2.1101767e-01   1.9306977e-02   4.1721186e-01
   2.8505334e-01   1.9306977e-02   4.4390785e-01
   3.8506446e-01   1.9306977e-02   4.7961397e-01
   5.2016454e-01   1.9306977e-02   5.3521345e-01
   
   7.7203767e-03   4.3939706e-02   9.9880077e-01
   1.0429075e-02   4.3939706e-02   9.9531896e-01
   1.4088122e-02   4.3939706e-02   9.8457572e-01
   1.9030947e-02   4.3939706e-02   9.5922241e-01
   2.5707965e-02   4.3939706e-02   9.1042721e-01
   3.4727619e-02   4.3939706e-02   8.3480507e-01
   4.6911823e-02   4.3939706e-02   7.5357526e-01
   6.3370862e-02   4.3939706e-02   6.7288872e-01
   8.5604564e-02   4.3939706e-02   6.1548473e-01
   1.1563897e-01   4.3939706e-02   5.9146137e-01
   1.5621097e-01   4.3939706e-02   5.7903338e-01
   2.1101767e-01   4.3939706e-02   5.9475996e-01
   2.8505334e-01   4.3939706e-02   6.1632599e-01
   3.8506446e-01   4.3939706e-02   6.4884125e-01
   5.2016454e-01   4.3939706e-02   6.8610731e-01
   
   7.7203767e-03   1.0000000e-01   9.9947055e-01
   1.0429075e-02   1.0000000e-01   9.9794321e-01
   1.4088122e-02   1.0000000e-01   9.9322649e-01
   1.9030947e-02   1.0000000e-01   9.8229539e-01
   2.5707965e-02   1.0000000e-01   9.5864540e-01
   3.4727619e-02   1.0000000e-01   9.1980559e-01
   4.6911823e-02   1.0000000e-01   8.7121781e-01
   6.3370862e-02   1.0000000e-01   8.1824453e-01
   8.5604564e-02   1.0000000e-01   7.7130938e-01
   1.1563897e-01   1.0000000e-01   7.4691399e-01
   1.5621097e-01   1.0000000e-01   7.3967102e-01
   2.1101767e-01   1.0000000e-01   7.4939393e-01
   2.8505334e-01   1.0000000e-01   7.6699104e-01
   3.8506446e-01   1.0000000e-01   7.9019732e-01
   5.2016454e-01   1.0000000e-01   8.1453045e-01


==> 20_3_APE.txt <==
   1.2867724e-03   1.0000000e-06   8.9173265e-01
   1.9711989e-03   1.0000000e-06   5.4280489e-01
   3.0196677e-03   1.0000000e-06   2.0267317e-01
   4.6258108e-03   1.0000000e-06   8.0281656e-02
   7.0862518e-03   1.0000000e-06   3.4074171e-02
   1.0855387e-02   1.0000000e-06   1.6559742e-02
   1.6629301e-02   1.0000000e-06   9.2243744e-03
   2.5474327e-02   1.0000000e-06   2.7338760e-01
   3.9023968e-02   1.0000000e-06   9.1382965e-03
   5.9780583e-02   1.0000000e-06   6.2544387e-02
   9.1577515e-02   1.0000000e-06   2.6659698e-02
   1.4028705e-01   1.0000000e-06   8.4305278e-03
   2.1490488e-01   1.0000000e-06   1.2837342e-02
   3.2921150e-01   1.0000000e-06   1.8567656e-02
   5.0431711e-01   1.0000000e-06   1.2319150e-02
   1.2867724e-03   2.2758459e-06   8.9957909e-01
   1.9711989e-03   2.2758459e-06   5.6855625e-01
   3.0196677e-03   2.2758459e-06   2.2193672e-01
   4.6258108e-03   2.2758459e-06   7.9373169e-02
   7.0862518e-03   2.2758459e-06   3.5237167e-02
   1.0855387e-02   2.2758459e-06   1.6520933e-02
   1.6629301e-02   2.2758459e-06   9.6374880e-03
   2.5474327e-02   2.2758459e-06   2.3818613e-02
   3.9023968e-02   2.2758459e-06   1.4074979e-02
   5.9780583e-02   2.2758459e-06   4.2288751e-02
   9.1577515e-02   2.2758459e-06   1.2080121e-02
   1.4028705e-01   2.2758459e-06   1.3593040e-02
   2.1490488e-01   2.2758459e-06   2.2667340e-02
   3.2921150e-01   2.2758459e-06   4.6806936e-02
   5.0431711e-01   2.2758459e-06   1.5827182e-02
   1.2867724e-03   5.1794747e-06   9.1774029e-01
   1.9711989e-03   5.1794747e-06   6.1884002e-01
   3.0196677e-03   5.1794747e-06   2.4899935e-01
   4.6258108e-03   5.1794747e-06   9.4975656e-02
   7.0862518e-03   5.1794747e-06   4.0063554e-02
   1.0855387e-02   5.1794747e-06   2.0342417e-02
   1.6629301e-02   5.1794747e-06   1.0441582e-02
   2.5474327e-02   5.1794747e-06   3.4688415e-02
   3.9023968e-02   5.1794747e-06   2.8588246e-02
   5.9780583e-02   5.1794747e-06   1.0413685e-02
   9.1577515e-02   5.1794747e-06   7.2311295e-03
   1.4028705e-01   5.1794747e-06   9.3411726e-03
   2.1490488e-01   5.1794747e-06   5.7187337e-02
   3.2921150e-01   5.1794747e-06   1.0337450e-02
   5.0431711e-01   5.1794747e-06   1.2556693e-02
   1.2867724e-03   1.1787686e-05   9.4111715e-01
   1.9711989e-03   1.1787686e-05   6.8622885e-01
   3.0196677e-03   1.1787686e-05   3.1296452e-01
   4.6258108e-03   1.1787686e-05   1.1749328e-01
   7.0862518e-03   1.1787686e-05   5.1876409e-02
   1.0855387e-02   1.1787686e-05   2.6637331e-02
   1.6629301e-02   1.1787686e-05   1.5337316e-02
   2.5474327e-02   1.1787686e-05   8.2225927e-03
   3.9023968e-02   1.1787686e-05   1.4948255e-02
   5.9780583e-02   1.1787686e-05   8.2336864e-01
   9.1577515e-02   1.1787686e-05   4.3227904e-02
   1.4028705e-01   1.1787686e-05   2.8241337e-02
   2.1490488e-01   1.1787686e-05   4.5060186e-02
   3.2921150e-01   1.1787686e-05   1.6274967e-02
   5.0431711e-01   1.1787686e-05   7.2560881e-02
   1.2867724e-03   2.6826958e-05   9.6333669e-01
   1.9711989e-03   2.6826958e-05   7.8429139e-01
   3.0196677e-03   2.6826958e-05   4.2152602e-01
   4.6258108e-03   2.6826958e-05   1.6454876e-01
   7.0862518e-03   2.6826958e-05   7.5469568e-02
   1.0855387e-02   2.6826958e-05   3.5580800e-02
   1.6629301e-02   2.6826958e-05   1.9912573e-02
   2.5474327e-02   2.6826958e-05   1.0738959e-02
   3.9023968e-02   2.6826958e-05   8.7237321e-03
   5.9780583e-02   2.6826958e-05   1.0616077e-02
   9.1577515e-02   2.6826958e-05   1.7995143e-02
   1.4028705e-01   2.6826958e-05   5.4583493e-02
   2.1490488e-01   2.6826958e-05   6.6017030e-02
   3.2921150e-01   2.6826958e-05   2.0743084e-02
   5.0431711e-01   2.6826958e-05   1.3163669e-02
   1.2867724e-03   6.1054023e-05   9.8071941e-01
   1.9711989e-03   6.1054023e-05   8.7664071e-01
   3.0196677e-03   6.1054023e-05   5.6720300e-01
   4.6258108e-03   6.1054023e-05   2.5222152e-01
   7.0862518e-03   6.1054023e-05   1.0242069e-01
   1.0855387e-02   6.1054023e-05   5.3687014e-02
   1.6629301e-02   6.1054023e-05   3.0665449e-02
   2.5474327e-02   6.1054023e-05   1.5646464e-02
   3.9023968e-02   6.1054023e-05   1.2132403e-02
   5.9780583e-02   6.1054023e-05   8.3924064e-03
   9.1577515e-02   6.1054023e-05   7.7349463e-03
   1.4028705e-01   6.1054023e-05   7.2875788e-03
   2.1490488e-01   6.1054023e-05   6.8396822e-03
   3.2921150e-01   6.1054023e-05   6.3146245e-03
   5.0431711e-01   6.1054023e-05   6.7842378e-03
   1.2867724e-03   1.3894955e-04   9.9058927e-01
   1.9711989e-03   1.3894955e-04   9.3708558e-01
   3.0196677e-03   1.3894955e-04   7.2717104e-01
   4.6258108e-03   1.3894955e-04   3.8870960e-01
   7.0862518e-03   1.3894955e-04   1.7303222e-01
   1.0855387e-02   1.3894955e-04   8.0667274e-02
   1.6629301e-02   1.3894955e-04   4.6780696e-02
   2.5474327e-02   1.3894955e-04   2.6677240e-02
   3.9023968e-02   1.3894955e-04   1.7209828e-02
   5.9780583e-02   1.3894955e-04   1.1904812e-02
   9.1577515e-02   1.3894955e-04   8.8078528e-03
   1.4028705e-01   1.3894955e-04   7.4807578e-03
   2.1490488e-01   1.3894955e-04   7.3696428e-03
   3.2921150e-01   1.3894955e-04   8.5781379e-03
   5.0431711e-01   1.3894955e-04   1.0768153e-02
   1.2867724e-03   3.1622777e-04   9.9595824e-01
   1.9711989e-03   3.1622777e-04   9.7104394e-01
   3.0196677e-03   3.1622777e-04   8.4976240e-01
   4.6258108e-03   3.1622777e-04   5.7469765e-01
   7.0862518e-03   3.1622777e-04   2.8626653e-01
   1.0855387e-02   3.1622777e-04   1.3526886e-01
   1.6629301e-02   3.1622777e-04   6.8946186e-02
   2.5474327e-02   3.1622777e-04   4.0741129e-02
   3.9023968e-02   3.1622777e-04   2.4741338e-02
   5.9780583e-02   3.1622777e-04   1.7850462e-02
   9.1577515e-02   3.1622777e-04   1.4422622e-02
   1.4028705e-01   3.1622777e-04   1.1816739e-02
   2.1490488e-01   3.1622777e-04   1.1815571e-02
   3.2921150e-01   3.1622777e-04   1.4671137e-02
   5.0431711e-01   3.1622777e-04   1.8849703e-02
   1.2867724e-03   7.1968567e-04   9.9810737e-01
   1.9711989e-03   7.1968567e-04   9.8649153e-01
   3.0196677e-03   7.1968567e-04   9.2764526e-01
   4.6258108e-03   7.1968567e-04   7.4275458e-01
   7.0862518e-03   7.1968567e-04   4.5520441e-01
   1.0855387e-02   7.1968567e-04   2.2482126e-01
   1.6629301e-02   7.1968567e-04   1.1229094e-01
   2.5474327e-02   7.1968567e-04   6.9100040e-02
   3.9023968e-02   7.1968567e-04   4.3162725e-02
   5.9780583e-02   7.1968567e-04   3.2568518e-02
   9.1577515e-02   7.1968567e-04   2.4173014e-02
   1.4028705e-01   7.1968567e-04   2.0134631e-02
   2.1490488e-01   7.1968567e-04   2.1952107e-02
   3.2921150e-01   7.1968567e-04   2.6184735e-02
   5.0431711e-01   7.1968567e-04   3.4219220e-02
   1.2867724e-03   1.6378937e-03   9.9916172e-01
   1.9711989e-03   1.6378937e-03   9.9388382e-01
   3.0196677e-03   1.6378937e-03   9.6623471e-01
   4.6258108e-03   1.6378937e-03   8.6506412e-01
   7.0862518e-03   1.6378937e-03   6.3970894e-01
   1.0855387e-02   1.6378937e-03   3.7689863e-01
   1.6629301e-02   1.6378937e-03   2.1093364e-01
   2.5474327e-02   1.6378937e-03   1.1561136e-01
   3.9023968e-02   1.6378937e-03   7.8942237e-02
   5.9780583e-02   1.6378937e-03   4.9862910e-02
   9.1577515e-02   1.6378937e-03   3.8122139e-02
   1.4028705e-01   1.6378937e-03   3.7618732e-02
   2.1490488e-01   1.6378937e-03   4.2451147e-02
   3.2921150e-01   1.6378937e-03   4.8018475e-02
   5.0431711e-01   1.6378937e-03   6.0456400e-02
   1.2867724e-03   3.7275937e-03   9.9962307e-01
   1.9711989e-03   3.7275937e-03   9.9731731e-01
   3.0196677e-03   3.7275937e-03   9.8490562e-01
   4.6258108e-03   3.7275937e-03   9.3479632e-01
   7.0862518e-03   3.7275937e-03   8.0021213e-01
   1.0855387e-02   3.7275937e-03   5.6974609e-01
   1.6629301e-02   3.7275937e-03   3.5003730e-01
   2.5474327e-02   3.7275937e-03   2.0616016e-01
   3.9023968e-02   3.7275937e-03   1.2939242e-01
   5.9780583e-02   3.7275937e-03   9.2020762e-02
   9.1577515e-02   3.7275937e-03   7.4794208e-02
   1.4028705e-01   3.7275937e-03   6.8841196e-02
   2.1490488e-01   3.7275937e-03   7.7236459e-02
   3.2921150e-01   3.7275937e-03   8.8683286e-02
   5.0431711e-01   3.7275937e-03   1.0759172e-01
   1.2867724e-03   8.4834290e-03   9.9983716e-01
   1.9711989e-03   8.4834290e-03   9.9878537e-01
   3.0196677e-03   8.4834290e-03   9.9331117e-01
   4.6258108e-03   8.4834290e-03   9.7087234e-01
   7.0862518e-03   8.4834290e-03   8.9872404e-01
   1.0855387e-02   8.4834290e-03   7.4578080e-01
   1.6629301e-02   8.4834290e-03   5.3617383e-01
   2.5474327e-02   8.4834290e-03   3.5667350e-01
   3.9023968e-02   8.4834290e-03   2.3212843e-01
   5.9780583e-02   8.4834290e-03   1.7129311e-01
   9.1577515e-02   8.4834290e-03   1.3699577e-01
   1.4028705e-01   8.4834290e-03   1.2703411e-01
   2.1490488e-01   8.4834290e-03   1.3706545e-01
   3.2921150e-01   8.4834290e-03   1.5983459e-01
   5.0431711e-01   8.4834290e-03   1.9245848e-01
   1.2867724e-03   1.9306977e-02   9.9992776e-01
   1.9711989e-03   1.9306977e-02   9.9946229e-01
   3.0196677e-03   1.9306977e-02   9.9706416e-01
   4.6258108e-03   1.9306977e-02   9.8669997e-01
   7.0862518e-03   1.9306977e-02   9.5286144e-01
   1.0855387e-02   1.9306977e-02   8.6746611e-01
   1.6629301e-02   1.9306977e-02   7.1764325e-01
   2.5474327e-02   1.9306977e-02   5.3852065e-01
   3.9023968e-02   1.9306977e-02   3.9380414e-01
   5.9780583e-02   1.9306977e-02   2.9499131e-01
   9.1577515e-02   1.9306977e-02   2.4781992e-01
   1.4028705e-01   1.9306977e-02   2.2781929e-01
   2.1490488e-01   1.9306977e-02   2.4019493e-01
   3.2921150e-01   1.9306977e-02   2.7266475e-01
   5.0431711e-01   1.9306977e-02   3.1596486e-01
   1.2867724e-03   4.3939706e-02   9.9996842e-01
   1.9711989e-03   4.3939706e-02   9.9977177e-01
   3.0196677e-03   4.3939706e-02   9.9868187e-01
   4.6258108e-03   4.3939706e-02   9.9405383e-01
   7.0862518e-03   4.3939706e-02   9.7841354e-01
   1.0855387e-02   4.3939706e-02   9.3623552e-01
   1.6629301e-02   4.3939706e-02   8.5295953e-01
   2.5474327e-02   4.3939706e-02   7.2448349e-01
   3.9023968e-02   4.3939706e-02   5.8581489e-01
   5.9780583e-02   4.3939706e-02   4.7709173e-01
   9.1577515e-02   4.3939706e-02   4.0957193e-01
   1.4028705e-01   4.3939706e-02   3.8718425e-01
   2.1490488e-01   4.3939706e-02   3.9700881e-01
   3.2921150e-01   4.3939706e-02   4.2575592e-01
   5.0431711e-01   4.3939706e-02   4.7921655e-01
   1.2867724e-03   1.0000000e-01   9.9998603e-01
   1.9711989e-03   1.0000000e-01   9.9989898e-01
   3.0196677e-03   1.0000000e-01   9.9942139e-01
   4.6258108e-03   1.0000000e-01   9.9742171e-01
   7.0862518e-03   1.0000000e-01   9.9038330e-01
   1.0855387e-02   1.0000000e-01   9.7103491e-01
   1.6629301e-02   1.0000000e-01   9.2872236e-01
   2.5474327e-02   1.0000000e-01   8.5517643e-01
   3.9023968e-02   1.0000000e-01   7.5649525e-01
   5.9780583e-02   1.0000000e-01   6.6196829e-01
   9.1577515e-02   1.0000000e-01   5.9446382e-01
   1.4028705e-01   1.0000000e-01   5.6499042e-01
   2.1490488e-01   1.0000000e-01   5.6964560e-01
   3.2921150e-01   1.0000000e-01   6.0026179e-01
   5.0431711e-01   1.0000000e-01   6.4132219e-01


==> 20_4_APE.txt <==
   2.3662863e-04   1.0000000e-06   9.9560895e-01
   4.0890597e-04   1.0000000e-06   9.5166319e-01
   7.0660974e-04   1.0000000e-06   6.8730474e-01
   1.2210566e-03   1.0000000e-06   2.6447539e-01
   2.1100461e-03   1.0000000e-06   7.8124145e-02
   3.6462640e-03   1.0000000e-06   2.8828538e-02
   6.3009245e-03   1.0000000e-06   1.0012627e-02
   1.0888309e-02   1.0000000e-06   2.6060044e-02
   1.8815536e-02   1.0000000e-06   4.2990519e-02
   3.2514177e-02   1.0000000e-06   1.2951602e-02
   5.6186106e-02   1.0000000e-06   2.9466112e-02
   9.7092369e-02   1.0000000e-06   1.4709639e-02
   1.6778041e-01   1.0000000e-06   1.7166351e-02
   2.8993285e-01   1.0000000e-06   6.2581636e-03
   5.0101830e-01   1.0000000e-06   5.7596730e-02
   2.3662863e-04   2.2758459e-06   9.9592189e-01
   4.0890597e-04   2.2758459e-06   9.5477084e-01
   7.0660974e-04   2.2758459e-06   7.1676838e-01
   1.2210566e-03   2.2758459e-06   2.6978885e-01
   2.1100461e-03   2.2758459e-06   8.2898472e-02
   3.6462640e-03   2.2758459e-06   3.0834567e-02
   6.3009245e-03   2.2758459e-06   1.2215641e-02
   1.0888309e-02   2.2758459e-06   1.0326935e-02
   1.8815536e-02   2.2758459e-06   4.0031539e-02
   3.2514177e-02   2.2758459e-06   8.9119426e-03
   5.6186106e-02   2.2758459e-06   1.1691074e-02
   9.7092369e-02   2.2758459e-06   7.9022445e-03
   1.6778041e-01   2.2758459e-06   7.4622322e-03
   2.8993285e-01   2.2758459e-06   9.0236502e-02
   5.0101830e-01   2.2758459e-06   1.0987523e-02
   2.3662863e-04   5.1794747e-06   9.9691479e-01
   4.0890597e-04   5.1794747e-06   9.6567330e-01
   7.0660974e-04   5.1794747e-06   7.5429576e-01
   1.2210566e-03   5.1794747e-06   3.1879737e-01
   2.1100461e-03   5.1794747e-06   9.6589635e-02
   3.6462640e-03   5.1794747e-06   3.5302988e-02
   6.3009245e-03   5.1794747e-06   1.5227608e-02
   1.0888309e-02   5.1794747e-06   9.2418337e-03
   1.8815536e-02   5.1794747e-06   2.7048106e-02
   3.2514177e-02   5.1794747e-06   5.2014665e-02
   5.6186106e-02   5.1794747e-06   2.5853946e-02
   9.7092369e-02   5.1794747e-06   7.1920963e-02
   1.6778041e-01   5.1794747e-06   1.3395202e-02
   2.8993285e-01   5.1794747e-06   1.4682556e-02
   5.0101830e-01   5.1794747e-06   9.9886525e-03
   2.3662863e-04   1.1787686e-05   9.9783771e-01
   4.0890597e-04   1.1787686e-05   9.7345908e-01
   7.0660974e-04   1.1787686e-05   8.1344884e-01
   1.2210566e-03   1.1787686e-05   3.9610970e-01
   2.1100461e-03   1.1787686e-05   1.2974849e-01
   3.6462640e-03   1.1787686e-05   4.5647364e-02
   6.3009245e-03   1.1787686e-05   2.2364589e-02
   1.0888309e-02   1.1787686e-05   1.0305620e-02
   1.8815536e-02   1.1787686e-05   9.4514146e-03
   3.2514177e-02   1.1787686e-05   1.1141348e-02
   5.6186106e-02   1.1787686e-05   1.0637667e-02
   9.7092369e-02   1.1787686e-05   2.1541523e-02
   1.6778041e-01   1.1787686e-05   2.9280243e-02
   2.8993285e-01   1.1787686e-05   4.0661235e-03
   5.0101830e-01   1.1787686e-05   2.7914307e-03
   2.3662863e-04   2.6826958e-05   9.9870932e-01
   4.0890597e-04   2.6826958e-05   9.8394561e-01
   7.0660974e-04   2.6826958e-05   8.7923264e-01
   1.2210566e-03   2.6826958e-05   5.2378528e-01
   2.1100461e-03   2.6826958e-05   1.9491731e-01
   3.6462640e-03   2.6826958e-05   7.0120957e-02
   6.3009245e-03   2.6826958e-05   2.9650108e-02
   1.0888309e-02   2.6826958e-05   1.4757772e-02
   1.8815536e-02   2.6826958e-05   9.5346180e-03
   3.2514177e-02   2.6826958e-05   7.6647108e-03
   5.6186106e-02   2.6826958e-05   5.8148040e-03
   9.7092369e-02   2.6826958e-05   4.4356393e-03
   1.6778041e-01   2.6826958e-05   3.3010182e-03
   2.8993285e-01   2.6826958e-05   2.5461570e-03
   5.0101830e-01   2.6826958e-05   2.4637124e-03
   2.3662863e-04   6.1054023e-05   9.9940142e-01
   4.0890597e-04   6.1054023e-05   9.9221357e-01
   7.0660974e-04   6.1054023e-05   9.3200019e-01
   1.2210566e-03   6.1054023e-05   6.7794583e-01
   2.1100461e-03   6.1054023e-05   2.9168265e-01
   3.6462640e-03   6.1054023e-05   1.1148774e-01
   6.3009245e-03   6.1054023e-05   4.8553470e-02
   1.0888309e-02   6.1054023e-05   2.1692137e-02
   1.8815536e-02   6.1054023e-05   1.3930360e-02
   3.2514177e-02   6.1054023e-05   7.9257441e-03
   5.6186106e-02   6.1054023e-05   5.5594616e-03
   9.7092369e-02   6.1054023e-05   3.9755220e-03
   1.6778041e-01   6.1054023e-05   3.0626724e-03
   2.8993285e-01   6.1054023e-05   2.9815723e-03
   5.0101830e-01   6.1054023e-05   3.5679815e-03
   2.3662863e-04   1.3894955e-04   9.9965522e-01
   4.0890597e-04   1.3894955e-04   9.9626656e-01
   7.0660974e-04   1.3894955e-04   9.6670407e-01
   1.2210566e-03   1.3894955e-04   8.0991987e-01
   2.1100461e-03   1.3894955e-04   4.5977306e-01
   3.6462640e-03   1.3894955e-04   1.8261542e-01
   6.3009245e-03   1.3894955e-04   7.7948162e-02
   1.0888309e-02   1.3894955e-04   3.7923537e-02
   1.8815536e-02   1.3894955e-04   2.0591202e-02
   3.2514177e-02   1.3894955e-04   1.1368392e-02
   5.6186106e-02   1.3894955e-04   7.9877022e-03
   9.7092369e-02   1.3894955e-04   5.4117817e-03
   1.6778041e-01   1.3894955e-04   4.8580417e-03
   2.8993285e-01   1.3894955e-04   5.2687217e-03
   5.0101830e-01   1.3894955e-04   6.3158825e-03
   2.3662863e-04   3.1622777e-04   9.9986835e-01
   4.0890597e-04   3.1622777e-04   9.9830711e-01
   7.0660974e-04   3.1622777e-04   9.8447347e-01
   1.2210566e-03   3.1622777e-04   9.0441914e-01
   2.1100461e-03   3.1622777e-04   6.4615380e-01
   3.6462640e-03   3.1622777e-04   3.1146866e-01
   6.3009245e-03   3.1622777e-04   1.2765029e-01
   1.0888309e-02   3.1622777e-04   5.8746235e-02
   1.8815536e-02   3.1622777e-04   2.9849655e-02
   3.2514177e-02   3.1622777e-04   2.0376482e-02
   5.6186106e-02   3.1622777e-04   1.4540791e-02
   9.7092369e-02   3.1622777e-04   9.6789164e-03
   1.6778041e-01   3.1622777e-04   8.7556763e-03
   2.8993285e-01   3.1622777e-04   8.9069059e-03
   5.0101830e-01   3.1622777e-04   1.1210423e-02
   2.3662863e-04   7.1968567e-04   9.9993849e-01
   4.0890597e-04   7.1968567e-04   9.9922744e-01
   7.0660974e-04   7.1968567e-04   9.9303912e-01
   1.2210566e-03   7.1968567e-04   9.5433034e-01
   2.1100461e-03   7.1968567e-04   8.0060966e-01
   3.6462640e-03   7.1968567e-04   4.8876172e-01
   6.3009245e-03   7.1968567e-04   2.2618324e-01
   1.0888309e-02   7.1968567e-04   1.1069009e-01
   1.8815536e-02   7.1968567e-04   5.6935936e-02
   3.2514177e-02   7.1968567e-04   3.7093623e-02
   5.6186106e-02   7.1968567e-04   2.4652341e-02
   9.7092369e-02   7.1968567e-04   1.6612278e-02
   1.6778041e-01   7.1968567e-04   1.5162480e-02
   2.8993285e-01   7.1968567e-04   1.6024593e-02
   5.0101830e-01   7.1968567e-04   2.0979823e-02
   2.3662863e-04   1.6378937e-03   9.9997234e-01
   4.0890597e-04   1.6378937e-03   9.9963947e-01
   7.0660974e-04   1.6378937e-03   9.9689930e-01
   1.2210566e-03   1.6378937e-03   9.7936923e-01
   2.1100461e-03   1.6378937e-03   8.9931507e-01
   3.6462640e-03   1.6378937e-03   6.8065289e-01
   6.3009245e-03   1.6378937e-03   3.9497189e-01
   1.0888309e-02   1.6378937e-03   1.9298849e-01
   1.8815536e-02   1.6378937e-03   1.0724524e-01
   3.2514177e-02   1.6378937e-03   5.9131590e-02
   5.6186106e-02   1.6378937e-03   3.8332237e-02
   9.7092369e-02   1.6378937e-03   3.1355664e-02
   1.6778041e-01   1.6378937e-03   2.9361578e-02
   2.8993285e-01   1.6378937e-03   3.0434167e-02
   5.0101830e-01   1.6378937e-03   4.0108832e-02
   2.3662863e-04   3.7275937e-03   9.9998774e-01
   4.0890597e-04   3.7275937e-03   9.9985245e-01
   7.0660974e-04   3.7275937e-03   9.9862944e-01
   1.2210566e-03   3.7275937e-03   9.9072658e-01
   2.1100461e-03   3.7275937e-03   9.5321411e-01
   3.6462640e-03   3.7275937e-03   8.2782457e-01
   6.3009245e-03   3.7275937e-03   5.8590603e-01
   1.0888309e-02   3.7275937e-03   3.3949468e-01
   1.8815536e-02   3.7275937e-03   1.8384041e-01
   3.2514177e-02   3.7275937e-03   1.0796426e-01
   5.6186106e-02   3.7275937e-03   7.1218189e-02
   9.7092369e-02   3.7275937e-03   5.6991570e-02
   1.6778041e-01   3.7275937e-03   5.4930286e-02
   2.8993285e-01   3.7275937e-03   6.0897355e-02
   5.0101830e-01   3.7275937e-03   7.8073986e-02
   2.3662863e-04   8.4834290e-03   9.9999495e-01
   4.0890597e-04   8.4834290e-03   9.9992968e-01
   7.0660974e-04   8.4834290e-03   9.9939880e-01
   1.2210566e-03   8.4834290e-03   9.9593500e-01
   2.1100461e-03   8.4834290e-03   9.7856319e-01
   3.6462640e-03   8.4834290e-03   9.1544093e-01
   6.3009245e-03   8.4834290e-03   7.5953406e-01
   1.0888309e-02   8.4834290e-03   5.2977631e-01
   1.8815536e-02   8.4834290e-03   3.1965872e-01
   3.2514177e-02   8.4834290e-03   2.0105845e-01
   5.6186106e-02   8.4834290e-03   1.3258068e-01
   9.7092369e-02   8.4834290e-03   1.0621025e-01
   1.6778041e-01   8.4834290e-03   1.0277907e-01
   2.8993285e-01   8.4834290e-03   1.1907916e-01
   5.0101830e-01   8.4834290e-03   1.5330496e-01
   2.3662863e-04   1.9306977e-02   9.9999752e-01
   4.0890597e-04   1.9306977e-02   9.9996757e-01
   7.0660974e-04   1.9306977e-02   9.9973635e-01
   1.2210566e-03   1.9306977e-02   9.9821572e-01
   2.1100461e-03   1.9306977e-02   9.9044108e-01
   3.6462640e-03   1.9306977e-02   9.6089076e-01
   6.3009245e-03   1.9306977e-02   8.7603146e-01
   1.0888309e-02   1.9306977e-02   7.1061649e-01
   1.8815536e-02   1.9306977e-02   5.0812667e-01
   3.2514177e-02   1.9306977e-02   3.4322286e-01
   5.6186106e-02   1.9306977e-02   2.4842504e-01
   9.7092369e-02   1.9306977e-02   1.9852943e-01
   1.6778041e-01   1.9306977e-02   1.9174515e-01
   2.8993285e-01   1.9306977e-02   2.1977734e-01
   5.0101830e-01   1.9306977e-02   2.7100353e-01
   2.3662863e-04   4.3939706e-02   9.9999886e-01
   4.0890597e-04   4.3939706e-02   9.9998808e-01
   7.0660974e-04   4.3939706e-02   9.9988314e-01
   1.2210566e-03   4.3939706e-02   9.9919570e-01
   2.1100461e-03   4.3939706e-02   9.9576553e-01
   3.6462640e-03   4.3939706e-02   9.8224572e-01
   6.3009245e-03   4.3939706e-02   9.4180450e-01
   1.0888309e-02   4.3939706e-02   8.4845055e-01
   1.8815536e-02   4.3939706e-02   6.9735590e-01
   3.2514177e-02   4.3939706e-02   5.3581080e-01
   5.6186106e-02   4.3939706e-02   4.1415295e-01
   9.7092369e-02   4.3939706e-02   3.5209699e-01
   1.6778041e-01   4.3939706e-02   3.4002009e-01
   2.8993285e-01   4.3939706e-02   3.6844688e-01
   5.0101830e-01   4.3939706e-02   4.3260073e-01
   2.3662863e-04   1.0000000e-01   9.9999951e-01
   4.0890597e-04   1.0000000e-01   9.9999434e-01
   7.0660974e-04   1.0000000e-01   9.9994888e-01
   1.2210566e-03   1.0000000e-01   9.9965218e-01
   2.1100461e-03   1.0000000e-01   9.9813581e-01
   3.6462640e-03   1.0000000e-01   9.9213282e-01
   6.3009245e-03   1.0000000e-01   9.7345220e-01
   1.0888309e-02   1.0000000e-01   9.2697694e-01
   1.8815536e-02   1.0000000e-01   8.3777937e-01
   3.2514177e-02   1.0000000e-01   7.1779894e-01
   5.6186106e-02   1.0000000e-01   6.0562204e-01
   9.7092369e-02   1.0000000e-01   5.3507794e-01
   1.6778041e-01   1.0000000e-01   5.1915625e-01
   2.8993285e-01   1.0000000e-01   5.4818856e-01
   5.0101830e-01   1.0000000e-01   6.0188750e-01


==> UQ_APE.txt <==
   4.3541014e-04   1.0000000e-06   9.2684052e-01
   9.5350291e-04   1.0000000e-06   2.5378991e-01
   2.0880722e-03   1.0000000e-06   4.1515601e-02
   4.5726609e-03   1.0000000e-06   9.7862442e-02
   1.0013652e-02   1.0000000e-06   7.3684104e-02
   2.1928856e-02   1.0000000e-06   1.0643860e-01
   4.8021914e-02   1.0000000e-06   1.5270618e-02
   1.0516300e-01   1.0000000e-06   1.1978903e-02
   2.3029602e-01   1.0000000e-06   2.2405653e-02
   5.0432434e-01   1.0000000e-06   6.3353991e-02
   
   4.3541014e-04   3.5938137e-06   9.6464829e-01
   9.5350291e-04   3.5938137e-06   3.8758724e-01
   2.0880722e-03   3.5938137e-06   6.3817627e-02
   4.5726609e-03   3.5938137e-06   1.5716704e-02
   1.0013652e-02   3.5938137e-06   1.5704308e-02
   2.1928856e-02   3.5938137e-06   6.4574617e-02
   4.8021914e-02   3.5938137e-06   8.9933188e-03
   1.0516300e-01   3.5938137e-06   1.4698860e-02
   2.3029602e-01   3.5938137e-06   1.1441507e-02
   5.0432434e-01   3.5938137e-06   3.7517316e-02
   
   4.3541014e-04   1.2915497e-05   9.8770878e-01
   9.5350291e-04   1.2915497e-05   6.2793787e-01
   2.0880722e-03   1.2915497e-05   1.1798438e-01
   4.5726609e-03   1.2915497e-05   2.9289253e-02
   1.0013652e-02   1.2915497e-05   1.2410999e-02
   2.1928856e-02   1.2915497e-05   3.1965708e-02
   4.8021914e-02   1.2915497e-05   2.5623276e-02
   1.0516300e-01   1.2915497e-05   9.5834752e-03
   2.3029602e-01   1.2915497e-05   9.4423330e-03
   5.0432434e-01   1.2915497e-05   7.2871351e-03
  
   4.3541014e-04   4.6415888e-05   9.9635174e-01
   9.5350291e-04   4.6415888e-05   8.4646962e-01
   2.0880722e-03   4.6415888e-05   2.4787683e-01
   4.5726609e-03   4.6415888e-05   5.6934735e-02
   1.0013652e-02   4.6415888e-05   1.8938490e-02
   2.1928856e-02   4.6415888e-05   1.1714920e-02
   4.8021914e-02   4.6415888e-05   7.9024094e-03
   1.0516300e-01   4.6415888e-05   4.3297561e-03
   2.3029602e-01   4.6415888e-05   3.6676910e-03
   5.0432434e-01   4.6415888e-05   3.6471579e-03
  
   4.3541014e-04   1.6681005e-04   9.9895620e-01
   9.5350291e-04   1.6681005e-04   9.5028549e-01
   2.0880722e-03   1.6681005e-04   4.9388282e-01
   4.5726609e-03   1.6681005e-04   1.1558349e-01
   1.0013652e-02   1.6681005e-04   3.5316701e-02
   2.1928856e-02   1.6681005e-04   1.6172241e-02
   4.8021914e-02   1.6681005e-04   8.9354291e-03
   1.0516300e-01   1.6681005e-04   5.8055089e-03
   2.3029602e-01   1.6681005e-04   5.2355691e-03
   5.0432434e-01   1.6681005e-04   5.7620738e-03
   
   4.3541014e-04   5.9948425e-04   9.9970094e-01
   9.5350291e-04   5.9948425e-04   9.8546503e-01
   2.0880722e-03   5.9948425e-04   7.6581345e-01
   4.5726609e-03   5.9948425e-04   2.6025931e-01
   1.0013652e-02   5.9948425e-04   7.3714398e-02
   2.1928856e-02   5.9948425e-04   3.0551880e-02
   4.8021914e-02   5.9948425e-04   1.5679416e-02
   1.0516300e-01   5.9948425e-04   1.0733023e-02
   2.3029602e-01   5.9948425e-04   9.5359209e-03
   5.0432434e-01   5.9948425e-04   1.1703291e-02
  
   4.3541014e-04   2.1544347e-03   9.9991740e-01
   9.5350291e-04   2.1544347e-03   9.9595549e-01
   2.0880722e-03   2.1544347e-03   9.2052143e-01
   4.5726609e-03   2.1544347e-03   5.3431282e-01
   1.0013652e-02   2.1544347e-03   1.7188593e-01
   2.1928856e-02   2.1544347e-03   6.4626508e-02
   4.8021914e-02   2.1544347e-03   3.2985534e-02
   1.0516300e-01   2.1544347e-03   2.2736950e-02
   2.3029602e-01   2.1544347e-03   2.1796874e-02
   5.0432434e-01   2.1544347e-03   2.7483364e-02
  
   4.3541014e-04   7.7426368e-03   9.9997708e-01
   9.5350291e-04   7.7426368e-03   9.9885864e-01
   2.0880722e-03   7.7426368e-03   9.7640883e-01
   4.5726609e-03   7.7426368e-03   7.9871352e-01
   1.0013652e-02   7.7426368e-03   3.9913975e-01
   2.1928856e-02   7.7426368e-03   1.5919665e-01
   4.8021914e-02   7.7426368e-03   7.8069425e-02
   1.0516300e-01   7.7426368e-03   5.3548700e-02
   2.3029602e-01   7.7426368e-03   4.9937162e-02
   5.0432434e-01   7.7426368e-03   6.0511113e-02
   
   4.3541014e-04   2.7825594e-02   9.9999361e-01
   9.5350291e-04   2.7825594e-02   9.9968157e-01
   2.0880722e-03   2.7825594e-02   9.9339213e-01
   4.5726609e-03   2.7825594e-02   9.3308770e-01
   1.0013652e-02   2.7825594e-02   6.9685490e-01
   2.1928856e-02   2.7825594e-02   3.8022311e-01
   4.8021914e-02   2.7825594e-02   1.9602983e-01
   1.0516300e-01   2.7825594e-02   1.2941143e-01
   2.3029602e-01   2.7825594e-02   1.1430876e-01
   5.0432434e-01   2.7825594e-02   1.2706372e-01
   
   4.3541014e-04   1.0000000e-01   9.9999821e-01
   9.5350291e-04   1.0000000e-01   9.9991153e-01
   2.0880722e-03   1.0000000e-01   9.9812827e-01
   4.5726609e-03   1.0000000e-01   9.8057996e-01
   1.0013652e-02   1.0000000e-01   8.9077868e-01
   2.1928856e-02   1.0000000e-01   6.7548629e-01
   4.8021914e-02   1.0000000e-01   4.4326778e-01
   1.0516300e-01   1.0000000e-01   3.0373636e-01
   2.3029602e-01   1.0000000e-01   2.4888881e-01
   5.0432434e-01   1.0000000e-01   2.6348348e-01

==> UQ_CE.txt <==
   4.3541014e-04   9.9706507e-14
   9.5350291e-04   1.1217673e-06
   1.6658311e-03   2.2099024e-04
   2.0880722e-03   7.8517651e-04
   4.5726609e-03   6.1734033e-03
   1.0013652e-02   1.0516872e-02
   2.1928856e-02   1.0107057e-02
   4.8021914e-02   7.3329249e-03
   1.0516300e-01   4.1494009e-03
   2.3029602e-01   1.8789771e-03
   5.0432434e-01   8.1678026e-04


==> UQ_CE_SD.txt <==
   4.3541014e-04   1.7912980e-14
   9.5350291e-04   6.0046173e-08
   1.6658311e-03   1.5106239e-05
   2.0880722e-03   2.8099672e-05
   4.5726609e-03   2.4829796e-04
   1.0013652e-02   2.9263639e-04
   2.1928856e-02   1.2002201e-04
   4.8021914e-02   1.4544171e-04
   1.0516300e-01   1.7357668e-04
   2.3029602e-01   3.9762267e-05
   5.0432434e-01   1.9089899e-05


==> test_TDI_2.txt <==
   1.0000000e+00   1.0000000e+00   2.0000000e+00
   1.0000000e+00   2.0000000e+00   3.0000000e+00
   1.0000000e+00   3.0000000e+00   4.0000000e+00
   1.0000000e+00   4.0000000e+00   5.0000000e+00
   1.0000000e+00   5.0000000e+00   6.0000000e+00
   1.0000000e+00   6.0000000e+00   7.0000000e+00
   1.0000000e+00   7.0000000e+00   8.0000000e+00
   1.0000000e+00   8.0000000e+00   9.0000000e+00
   1.0000000e+00   9.0000000e+00   1.0000000e+01
   1.0000000e+00   1.0000000e+01   1.1000000e+01
   1.0000000e+00   1.1000000e+01   1.2000000e+01
   1.0000000e+00   1.2000000e+01   1.3000000e+01
   1.0000000e+00   1.3000000e+01   1.4000000e+01
   1.0000000e+00   1.4000000e+01   1.5000000e+01
   1.0000000e+00   1.5000000e+01   1.6000000e+01
   1.0000000e+00   1.6000000e+01   1.7000000e+01
   1.0000000e+00   1.7000000e+01   1.8000000e+01
   1.0000000e+00   1.8000000e+01   1.9000000e+01
   1.0000000e+00   1.9000000e+01   2.0000000e+01
   1.0000000e+00   2.0000000e+01   2.1000000e+01
   2.0000000e+00   1.0000000e+00   3.0000000e+00
   2.0000000e+00   2.0000000e+00   6.0000000e+00
   2.0000000e+00   3.0000000e+00   1.0000000e+01
   2.0000000e+00   4.0000000e+00   1.5000000e+01
   2.0000000e+00   5.0000000e+00   2.1000000e+01
   2.0000000e+00   6.0000000e+00   2.8000000e+01
   2.0000000e+00   7.0000000e+00   3.6000000e+01
   2.0000000e+00   8.0000000e+00   4.5000000e+01
   2.0000000e+00   9.0000000e+00   5.5000000e+01
   2.0000000e+00   1.0000000e+01   6.6000000e+01
   2.0000000e+00   1.1000000e+01   7.8000000e+01
   2.0000000e+00   1.2000000e+01   9.1000000e+01
   2.0000000e+00   1.3000000e+01   1.0500000e+02
   2.0000000e+00   1.4000000e+01   1.2000000e+02
   2.0000000e+00   1.5000000e+01   1.3600000e+02
   2.0000000e+00   1.6000000e+01   1.5300000e+02
   2.0000000e+00   1.7000000e+01   1.7100000e+02
   2.0000000e+00   1.8000000e+01   1.9000000e+02
   2.0000000e+00   1.9000000e+01   2.1000000e+02
   2.0000000e+00   2.0000000e+01   2.3100000e+02
   3.0000000e+00   1.0000000e+00   4.0000000e+00
   3.0000000e+00   2.0000000e+00   1.0000000e+01
   3.0000000e+00   3.0000000e+00   2.0000000e+01
   3.0000000e+00   4.0000000e+00   3.5000000e+01
   3.0000000e+00   5.0000000e+00   5.6000000e+01
   3.0000000e+00   6.0000000e+00   8.4000000e+01
   3.0000000e+00   7.0000000e+00   1.2000000e+02
   3.0000000e+00   8.0000000e+00   1.6500000e+02
   3.0000000e+00   9.0000000e+00   2.2000000e+02
   3.0000000e+00   1.0000000e+01   2.8600000e+02
   3.0000000e+00   1.1000000e+01   3.6400000e+02
   3.0000000e+00   1.2000000e+01   4.5500000e+02
   3.0000000e+00   1.3000000e+01   5.6000000e+02
   3.0000000e+00   1.4000000e+01   6.8000000e+02
   3.0000000e+00   1.5000000e+01   8.1600000e+02
   3.0000000e+00   1.6000000e+01   9.6900000e+02
   3.0000000e+00   1.7000000e+01   1.1400000e+03
   3.0000000e+00   1.8000000e+01   1.3300000e+03
   3.0000000e+00   1.9000000e+01   1.5400000e+03
   3.0000000e+00   2.0000000e+01   1.7710000e+03
   4.0000000e+00   1.0000000e+00   5.0000000e+00
   4.0000000e+00   2.0000000e+00   1.5000000e+01
   4.0000000e+00   3.0000000e+00   3.5000000e+01
   4.0000000e+00   4.0000000e+00   7.0000000e+01
   4.0000000e+00   5.0000000e+00   1.2600000e+02
   4.0000000e+00   6.0000000e+00   2.1000000e+02
   4.0000000e+00   7.0000000e+00   3.3000000e+02
   4.0000000e+00   8.0000000e+00   4.9500000e+02
   4.0000000e+00   9.0000000e+00   7.1500000e+02
   4.0000000e+00   1.0000000e+01   1.0010000e+03
   4.0000000e+00   1.1000000e+01   1.3650000e+03
   4.0000000e+00   1.2000000e+01   1.8200000e+03
   4.0000000e+00   1.3000000e+01   2.3800000e+03
   4.0000000e+00   1.4000000e+01   3.0600000e+03
   4.0000000e+00   1.5000000e+01   3.8760000e+03
   4.0000000e+00   1.6000000e+01   4.8450000e+03
   4.0000000e+00   1.7000000e+01   5.9850000e+03
   4.0000000e+00   1.8000000e+01   7.3150000e+03
   4.0000000e+00   1.9000000e+01   8.8550000e+03
   4.0000000e+00   2.0000000e+01   1.0626000e+04
   5.0000000e+00   1.0000000e+00   6.0000000e+00
   5.0000000e+00   2.0000000e+00   2.1000000e+01
   5.0000000e+00   3.0000000e+00   5.6000000e+01
   5.0000000e+00   4.0000000e+00   1.2600000e+02
   5.0000000e+00   5.0000000e+00   2.5200000e+02
   5.0000000e+00   6.0000000e+00   4.6200000e+02
   5.0000000e+00   7.0000000e+00   7.9200000e+02
   5.0000000e+00   8.0000000e+00   1.2870000e+03
   5.0000000e+00   9.0000000e+00   2.0020000e+03
   5.0000000e+00   1.0000000e+01   3.0030000e+03
   5.0000000e+00   1.1000000e+01   4.3680000e+03
   5.0000000e+00   1.2000000e+01   6.1880000e+03
   5.0000000e+00   1.3000000e+01   8.5680000e+03
   5.0000000e+00   1.4000000e+01   1.1628000e+04
   5.0000000e+00   1.5000000e+01   1.5504000e+04
   5.0000000e+00   1.6000000e+01   2.0349000e+04
   5.0000000e+00   1.7000000e+01   2.6334000e+04
   5.0000000e+00   1.8000000e+01   3.3649000e+04
   5.0000000e+00   1.9000000e+01   4.2504000e+04
   5.0000000e+00   2.0000000e+01   5.3130000e+04
   6.0000000e+00   1.0000000e+00   7.0000000e+00
   6.0000000e+00   2.0000000e+00   2.8000000e+01
   6.0000000e+00   3.0000000e+00   8.4000000e+01
   6.0000000e+00   4.0000000e+00   2.1000000e+02
   6.0000000e+00   5.0000000e+00   4.6200000e+02
   6.0000000e+00   6.0000000e+00   9.2400000e+02
   6.0000000e+00   7.0000000e+00   1.7160000e+03
   6.0000000e+00   8.0000000e+00   3.0030000e+03
   6.0000000e+00   9.0000000e+00   5.0050000e+03
   6.0000000e+00   1.0000000e+01   8.0080000e+03
   6.0000000e+00   1.1000000e+01   1.2376000e+04
   6.0000000e+00   1.2000000e+01   1.8564000e+04
   6.0000000e+00   1.3000000e+01   2.7132000e+04
   6.0000000e+00   1.4000000e+01   3.8760000e+04
   6.0000000e+00   1.5000000e+01   5.4264000e+04
   6.0000000e+00   1.6000000e+01   7.4613000e+04
   6.0000000e+00   1.7000000e+01   1.0094700e+05
   6.0000000e+00   1.8000000e+01   1.3459600e+05
   6.0000000e+00   1.9000000e+01   1.7710000e+05
   6.0000000e+00   2.0000000e+01   2.3023000e+05
   7.0000000e+00   1.0000000e+00   8.0000000e+00
   7.0000000e+00   2.0000000e+00   3.6000000e+01
   7.0000000e+00   3.0000000e+00   1.2000000e+02
   7.0000000e+00   4.0000000e+00   3.3000000e+02
   7.0000000e+00   5.0000000e+00   7.9200000e+02
   7.0000000e+00   6.0000000e+00   1.7160000e+03
   7.0000000e+00   7.0000000e+00   3.4320000e+03
   7.0000000e+00   8.0000000e+00   6.4350000e+03
   7.0000000e+00   9.0000000e+00   1.1440000e+04
   7.0000000e+00   1.0000000e+01   1.9448000e+04
   7.0000000e+00   1.1000000e+01   3.1824000e+04
   7.0000000e+00   1.2000000e+01   5.0388000e+04
   7.0000000e+00   1.3000000e+01   7.7520000e+04
   7.0000000e+00   1.4000000e+01   1.1628000e+05
   7.0000000e+00   1.5000000e+01   1.7054400e+05
   7.0000000e+00   1.6000000e+01   2.4515700e+05
   7.0000000e+00   1.7000000e+01   3.4610400e+05
   7.0000000e+00   1.8000000e+01   4.8070000e+05
   7.0000000e+00   1.9000000e+01   6.5780000e+05
   7.0000000e+00   2.0000000e+01   8.8803000e+05
   8.0000000e+00   1.0000000e+00   9.0000000e+00
   8.0000000e+00   2.0000000e+00   4.5000000e+01
   8.0000000e+00   3.0000000e+00   1.6500000e+02
   8.0000000e+00   4.0000000e+00   4.9500000e+02
   8.0000000e+00   5.0000000e+00   1.2870000e+03
   8.0000000e+00   6.0000000e+00   3.0030000e+03
   8.0000000e+00   7.0000000e+00   6.4350000e+03
   8.0000000e+00   8.0000000e+00   1.2870000e+04
   8.0000000e+00   9.0000000e+00   2.4310000e+04
   8.0000000e+00   1.0000000e+01   4.3758000e+04
   8.0000000e+00   1.1000000e+01   7.5582000e+04
   8.0000000e+00   1.2000000e+01   1.2597000e+05
   8.0000000e+00   1.3000000e+01   2.0349000e+05
   8.0000000e+00   1.4000000e+01   3.1977000e+05
   8.0000000e+00   1.5000000e+01   4.9031400e+05
   8.0000000e+00   1.6000000e+01   7.3547100e+05
   8.0000000e+00   1.7000000e+01   1.0815750e+06
   8.0000000e+00   1.8000000e+01   1.5622750e+06
   8.0000000e+00   1.9000000e+01   2.2200750e+06
   8.0000000e+00   2.0000000e+01   3.1081050e+06
   9.0000000e+00   1.0000000e+00   1.0000000e+01
   9.0000000e+00   2.0000000e+00   5.5000000e+01
   9.0000000e+00   3.0000000e+00   2.2000000e+02
   9.0000000e+00   4.0000000e+00   7.1500000e+02
   9.0000000e+00   5.0000000e+00   2.0020000e+03
   9.0000000e+00   6.0000000e+00   5.0050000e+03
   9.0000000e+00   7.0000000e+00   1.1440000e+04
   9.0000000e+00   8.0000000e+00   2.4310000e+04
   9.0000000e+00   9.0000000e+00   4.8620000e+04
   9.0000000e+00   1.0000000e+01   9.2378000e+04
   9.0000000e+00   1.1000000e+01   1.6796000e+05
   9.0000000e+00   1.2000000e+01   2.9393000e+05
   9.0000000e+00   1.3000000e+01   4.9742000e+05
   9.0000000e+00   1.4000000e+01   8.1719000e+05
   9.0000000e+00   1.5000000e+01   1.3075040e+06
   9.0000000e+00   1.6000000e+01   2.0429750e+06
   9.0000000e+00   1.7000000e+01   3.1245500e+06
   9.0000000e+00   1.8000000e+01   4.6868250e+06
   9.0000000e+00   1.9000000e+01   6.9069000e+06
   9.0000000e+00   2.0000000e+01   1.0015005e+07
   1.0000000e+01   1.0000000e+00   1.1000000e+01
   1.0000000e+01   2.0000000e+00   6.6000000e+01
   1.0000000e+01   3.0000000e+00   2.8600000e+02
   1.0000000e+01   4.0000000e+00   1.0010000e+03
   1.0000000e+01   5.0000000e+00   3.0030000e+03
   1.0000000e+01   6.0000000e+00   8.0080000e+03
   1.0000000e+01   7.0000000e+00   1.9448000e+04
   1.0000000e+01   8.0000000e+00   4.3758000e+04
   1.0000000e+01   9.0000000e+00   9.2378000e+04
   1.0000000e+01   1.0000000e+01   1.8475600e+05
   1.0000000e+01   1.1000000e+01   3.5271600e+05
   1.0000000e+01   1.2000000e+01   6.4664600e+05
   1.0000000e+01   1.3000000e+01   1.1440660e+06
   1.0000000e+01   1.4000000e+01   1.9612560e+06
   1.0000000e+01   1.5000000e+01   3.2687600e+06
   1.0000000e+01   1.6000000e+01   5.3117350e+06
   1.0000000e+01   1.7000000e+01   8.4362850e+06
   1.0000000e+01   1.8000000e+01   1.3123110e+07
   1.0000000e+01   1.9000000e+01   2.0030010e+07
   1.0000000e+01   2.0000000e+01   3.0045015e+07


==> test_TPI_2.txt <==
   1.0000000e+00   1.0000000e+00   2.0000000e+00
   1.0000000e+00   2.0000000e+00   4.0000000e+00
   1.0000000e+00   3.0000000e+00   8.0000000e+00
   1.0000000e+00   4.0000000e+00   1.6000000e+01
   1.0000000e+00   5.0000000e+00   3.2000000e+01
   1.0000000e+00   6.0000000e+00   6.4000000e+01
   1.0000000e+00   7.0000000e+00   1.2800000e+02
   1.0000000e+00   8.0000000e+00   2.5600000e+02
   1.0000000e+00   9.0000000e+00   5.1200000e+02
   1.0000000e+00   1.0000000e+01   1.0240000e+03
   1.0000000e+00   1.1000000e+01   2.0480000e+03
   1.0000000e+00   1.2000000e+01   4.0960000e+03
   1.0000000e+00   1.3000000e+01   8.1920000e+03
   1.0000000e+00   1.4000000e+01   1.6384000e+04
   1.0000000e+00   1.5000000e+01   3.2768000e+04
   1.0000000e+00   1.6000000e+01   6.5536000e+04
   1.0000000e+00   1.7000000e+01   1.3107200e+05
   1.0000000e+00   1.8000000e+01   2.6214400e+05
   1.0000000e+00   1.9000000e+01   5.2428800e+05
   1.0000000e+00   2.0000000e+01   1.0485760e+06
   2.0000000e+00   1.0000000e+00   3.0000000e+00
   2.0000000e+00   2.0000000e+00   9.0000000e+00
   2.0000000e+00   3.0000000e+00   2.7000000e+01
   2.0000000e+00   4.0000000e+00   8.1000000e+01
   2.0000000e+00   5.0000000e+00   2.4300000e+02
   2.0000000e+00   6.0000000e+00   7.2900000e+02
   2.0000000e+00   7.0000000e+00   2.1870000e+03
   2.0000000e+00   8.0000000e+00   6.5610000e+03
   2.0000000e+00   9.0000000e+00   1.9683000e+04
   2.0000000e+00   1.0000000e+01   5.9049000e+04
   2.0000000e+00   1.1000000e+01   1.7714700e+05
   2.0000000e+00   1.2000000e+01   5.3144100e+05
   2.0000000e+00   1.3000000e+01   1.5943230e+06
   2.0000000e+00   1.4000000e+01   4.7829690e+06
   2.0000000e+00   1.5000000e+01   1.4348907e+07
   2.0000000e+00   1.6000000e+01   4.3046721e+07
   2.0000000e+00   1.7000000e+01   1.2914016e+08
   2.0000000e+00   1.8000000e+01   3.8742049e+08
   2.0000000e+00   1.9000000e+01   1.1622615e+09
   2.0000000e+00   2.0000000e+01   3.4867844e+09
   3.0000000e+00   1.0000000e+00   4.0000000e+00
   3.0000000e+00   2.0000000e+00   1.6000000e+01
   3.0000000e+00   3.0000000e+00   6.4000000e+01
   3.0000000e+00   4.0000000e+00   2.5600000e+02
   3.0000000e+00   5.0000000e+00   1.0240000e+03
   3.0000000e+00   6.0000000e+00   4.0960000e+03
   3.0000000e+00   7.0000000e+00   1.6384000e+04
   3.0000000e+00   8.0000000e+00   6.5536000e+04
   3.0000000e+00   9.0000000e+00   2.6214400e+05
   3.0000000e+00   1.0000000e+01   1.0485760e+06
   3.0000000e+00   1.1000000e+01   4.1943040e+06
   3.0000000e+00   1.2000000e+01   1.6777216e+07
   3.0000000e+00   1.3000000e+01   6.7108864e+07
   3.0000000e+00   1.4000000e+01   2.6843546e+08
   3.0000000e+00   1.5000000e+01   1.0737418e+09
   3.0000000e+00   1.6000000e+01   4.2949673e+09
   3.0000000e+00   1.7000000e+01   1.7179869e+10
   3.0000000e+00   1.8000000e+01   6.8719477e+10
   3.0000000e+00   1.9000000e+01   2.7487791e+11
   3.0000000e+00   2.0000000e+01   1.0995116e+12
   4.0000000e+00   1.0000000e+00   5.0000000e+00
   4.0000000e+00   2.0000000e+00   2.5000000e+01
   4.0000000e+00   3.0000000e+00   1.2500000e+02
   4.0000000e+00   4.0000000e+00   6.2500000e+02
   4.0000000e+00   5.0000000e+00   3.1250000e+03
   4.0000000e+00   6.0000000e+00   1.5625000e+04
   4.0000000e+00   7.0000000e+00   7.8125000e+04
   4.0000000e+00   8.0000000e+00   3.9062500e+05
   4.0000000e+00   9.0000000e+00   1.9531250e+06
   4.0000000e+00   1.0000000e+01   9.7656250e+06
   4.0000000e+00   1.1000000e+01   4.8828125e+07
   4.0000000e+00   1.2000000e+01   2.4414062e+08
   4.0000000e+00   1.3000000e+01   1.2207031e+09
   4.0000000e+00   1.4000000e+01   6.1035156e+09
   4.0000000e+00   1.5000000e+01   3.0517578e+10
   4.0000000e+00   1.6000000e+01   1.5258789e+11
   4.0000000e+00   1.7000000e+01   7.6293945e+11
   4.0000000e+00   1.8000000e+01   3.8146973e+12
   4.0000000e+00   1.9000000e+01   1.9073486e+13
   4.0000000e+00   2.0000000e+01   9.5367432e+13
   5.0000000e+00   1.0000000e+00   6.0000000e+00
   5.0000000e+00   2.0000000e+00   3.6000000e+01
   5.0000000e+00   3.0000000e+00   2.1600000e+02
   5.0000000e+00   4.0000000e+00   1.2960000e+03
   5.0000000e+00   5.0000000e+00   7.7760000e+03
   5.0000000e+00   6.0000000e+00   4.6656000e+04
   5.0000000e+00   7.0000000e+00   2.7993600e+05
   5.0000000e+00   8.0000000e+00   1.6796160e+06
   5.0000000e+00   9.0000000e+00   1.0077696e+07
   5.0000000e+00   1.0000000e+01   6.0466176e+07
   5.0000000e+00   1.1000000e+01   3.6279706e+08
   5.0000000e+00   1.2000000e+01   2.1767823e+09
   5.0000000e+00   1.3000000e+01   1.3060694e+10
   5.0000000e+00   1.4000000e+01   7.8364164e+10
   5.0000000e+00   1.5000000e+01   4.7018498e+11
   5.0000000e+00   1.6000000e+01   2.8211099e+12
   5.0000000e+00   1.7000000e+01   1.6926659e+13
   5.0000000e+00   1.8000000e+01   1.0155996e+14
   5.0000000e+00   1.9000000e+01   6.0935974e+14
   5.0000000e+00   2.0000000e+01   3.6561584e+15
   6.0000000e+00   1.0000000e+00   7.0000000e+00
   6.0000000e+00   2.0000000e+00   4.9000000e+01
   6.0000000e+00   3.0000000e+00   3.4300000e+02
   6.0000000e+00   4.0000000e+00   2.4010000e+03
   6.0000000e+00   5.0000000e+00   1.6807000e+04
   6.0000000e+00   6.0000000e+00   1.1764900e+05
   6.0000000e+00   7.0000000e+00   8.2354300e+05
   6.0000000e+00   8.0000000e+00   5.7648010e+06
   6.0000000e+00   9.0000000e+00   4.0353607e+07
   6.0000000e+00   1.0000000e+01   2.8247525e+08
   6.0000000e+00   1.1000000e+01   1.9773267e+09
   6.0000000e+00   1.2000000e+01   1.3841287e+10
   6.0000000e+00   1.3000000e+01   9.6889010e+10
   6.0000000e+00   1.4000000e+01   6.7822307e+11
   6.0000000e+00   1.5000000e+01   4.7475615e+12
   6.0000000e+00   1.6000000e+01   3.3232931e+13
   6.0000000e+00   1.7000000e+01   2.3263051e+14
   6.0000000e+00   1.8000000e+01   1.6284136e+15
   6.0000000e+00   1.9000000e+01   1.1398895e+16
   6.0000000e+00   2.0000000e+01   7.9792266e+16
   7.0000000e+00   1.0000000e+00   8.0000000e+00
   7.0000000e+00   2.0000000e+00   6.4000000e+01
   7.0000000e+00   3.0000000e+00   5.1200000e+02
   7.0000000e+00   4.0000000e+00   4.0960000e+03
   7.0000000e+00   5.0000000e+00   3.2768000e+04
   7.0000000e+00   6.0000000e+00   2.6214400e+05
   7.0000000e+00   7.0000000e+00   2.0971520e+06
   7.0000000e+00   8.0000000e+00   1.6777216e+07
   7.0000000e+00   9.0000000e+00   1.3421773e+08
   7.0000000e+00   1.0000000e+01   1.0737418e+09
   7.0000000e+00   1.1000000e+01   8.5899346e+09
   7.0000000e+00   1.2000000e+01   6.8719477e+10
   7.0000000e+00   1.3000000e+01   5.4975581e+11
   7.0000000e+00   1.4000000e+01   4.3980465e+12
   7.0000000e+00   1.5000000e+01   3.5184372e+13
   7.0000000e+00   1.6000000e+01   2.8147498e+14
   7.0000000e+00   1.7000000e+01   2.2517998e+15
   7.0000000e+00   1.8000000e+01   1.8014399e+16
   7.0000000e+00   1.9000000e+01   1.4411519e+17
   7.0000000e+00   2.0000000e+01   1.1529215e+18
   8.0000000e+00   1.0000000e+00   9.0000000e+00
   8.0000000e+00   2.0000000e+00   8.1000000e+01
   8.0000000e+00   3.0000000e+00   7.2900000e+02
   8.0000000e+00   4.0000000e+00   6.5610000e+03
   8.0000000e+00   5.0000000e+00   5.9049000e+04
   8.0000000e+00   6.0000000e+00   5.3144100e+05
   8.0000000e+00   7.0000000e+00   4.7829690e+06
   8.0000000e+00   8.0000000e+00   4.3046721e+07
   8.0000000e+00   9.0000000e+00   3.8742049e+08
   8.0000000e+00   1.0000000e+01   3.4867844e+09
   8.0000000e+00   1.1000000e+01   3.1381060e+10
   8.0000000e+00   1.2000000e+01   2.8242954e+11
   8.0000000e+00   1.3000000e+01   2.5418658e+12
   8.0000000e+00   1.4000000e+01   2.2876792e+13
   8.0000000e+00   1.5000000e+01   2.0589113e+14
   8.0000000e+00   1.6000000e+01   1.8530202e+15
   8.0000000e+00   1.7000000e+01   1.6677182e+16
   8.0000000e+00   1.8000000e+01   1.5009464e+17
   8.0000000e+00   1.9000000e+01   1.3508517e+18
   8.0000000e+00   2.0000000e+01   1.2157665e+19
   9.0000000e+00   1.0000000e+00   1.0000000e+01
   9.0000000e+00   2.0000000e+00   1.0000000e+02
   9.0000000e+00   3.0000000e+00   1.0000000e+03
   9.0000000e+00   4.0000000e+00   1.0000000e+04
   9.0000000e+00   5.0000000e+00   1.0000000e+05
   9.0000000e+00   6.0000000e+00   1.0000000e+06
   9.0000000e+00   7.0000000e+00   1.0000000e+07
   9.0000000e+00   8.0000000e+00   1.0000000e+08
   9.0000000e+00   9.0000000e+00   1.0000000e+09
   9.0000000e+00   1.0000000e+01   1.0000000e+10
   9.0000000e+00   1.1000000e+01   1.0000000e+11
   9.0000000e+00   1.2000000e+01   1.0000000e+12
   9.0000000e+00   1.3000000e+01   1.0000000e+13
   9.0000000e+00   1.4000000e+01   1.0000000e+14
   9.0000000e+00   1.5000000e+01   1.0000000e+15
   9.0000000e+00   1.6000000e+01   1.0000000e+16
   9.0000000e+00   1.7000000e+01   1.0000000e+17
   9.0000000e+00   1.8000000e+01   1.0000000e+18
   9.0000000e+00   1.9000000e+01   1.0000000e+19
   9.0000000e+00   2.0000000e+01   1.0000000e+20
   1.0000000e+01   1.0000000e+00   1.1000000e+01
   1.0000000e+01   2.0000000e+00   1.2100000e+02
   1.0000000e+01   3.0000000e+00   1.3310000e+03
   1.0000000e+01   4.0000000e+00   1.4641000e+04
   1.0000000e+01   5.0000000e+00   1.6105100e+05
   1.0000000e+01   6.0000000e+00   1.7715610e+06
   1.0000000e+01   7.0000000e+00   1.9487171e+07
   1.0000000e+01   8.0000000e+00   2.1435888e+08
   1.0000000e+01   9.0000000e+00   2.3579477e+09
   1.0000000e+01   1.0000000e+01   2.5937425e+10
   1.0000000e+01   1.1000000e+01   2.8531167e+11
   1.0000000e+01   1.2000000e+01   3.1384284e+12
   1.0000000e+01   1.3000000e+01   3.4522712e+13
   1.0000000e+01   1.4000000e+01   3.7974983e+14
   1.0000000e+01   1.5000000e+01   4.1772482e+15
   1.0000000e+01   1.6000000e+01   4.5949730e+16
   1.0000000e+01   1.7000000e+01   5.0544703e+17
   1.0000000e+01   1.8000000e+01   5.5599173e+18
   1.0000000e+01   1.9000000e+01   6.1159090e+19
   1.0000000e+01   2.0000000e+01   6.7274999e+20


==> test_WTDI_1.txt <==
   1.0000000e+00   1.0000000e+00   2.0000000e+00
   1.0000000e+00   2.0000000e+00   2.0000000e+00
   1.0000000e+00   3.0000000e+00   2.0000000e+00
   1.0000000e+00   4.0000000e+00   2.0000000e+00
   1.0000000e+00   5.0000000e+00   2.0000000e+00
   1.0000000e+00   6.0000000e+00   2.0000000e+00
   1.0000000e+00   7.0000000e+00   2.0000000e+00
   1.0000000e+00   8.0000000e+00   2.0000000e+00
   1.0000000e+00   9.0000000e+00   2.0000000e+00
   1.0000000e+00   1.0000000e+01   2.0000000e+00
   1.0000000e+00   1.1000000e+01   2.0000000e+00
   1.0000000e+00   1.2000000e+01   2.0000000e+00
   1.0000000e+00   1.3000000e+01   2.0000000e+00
   1.0000000e+00   1.4000000e+01   2.0000000e+00
   1.0000000e+00   1.5000000e+01   2.0000000e+00
   1.0000000e+00   1.6000000e+01   2.0000000e+00
   1.0000000e+00   1.7000000e+01   2.0000000e+00
   1.0000000e+00   1.8000000e+01   2.0000000e+00
   1.0000000e+00   1.9000000e+01   2.0000000e+00
   1.0000000e+00   2.0000000e+01   2.0000000e+00
   2.0000000e+00   1.0000000e+00   3.0000000e+00
   2.0000000e+00   2.0000000e+00   4.0000000e+00
   2.0000000e+00   3.0000000e+00   4.0000000e+00
   2.0000000e+00   4.0000000e+00   4.0000000e+00
   2.0000000e+00   5.0000000e+00   4.0000000e+00
   2.0000000e+00   6.0000000e+00   4.0000000e+00
   2.0000000e+00   7.0000000e+00   4.0000000e+00
   2.0000000e+00   8.0000000e+00   4.0000000e+00
   2.0000000e+00   9.0000000e+00   4.0000000e+00
   2.0000000e+00   1.0000000e+01   4.0000000e+00
   2.0000000e+00   1.1000000e+01   4.0000000e+00
   2.0000000e+00   1.2000000e+01   4.0000000e+00
   2.0000000e+00   1.3000000e+01   4.0000000e+00
   2.0000000e+00   1.4000000e+01   4.0000000e+00
   2.0000000e+00   1.5000000e+01   4.0000000e+00
   2.0000000e+00   1.6000000e+01   4.0000000e+00
   2.0000000e+00   1.7000000e+01   4.0000000e+00
   2.0000000e+00   1.8000000e+01   4.0000000e+00
   2.0000000e+00   1.9000000e+01   4.0000000e+00
   2.0000000e+00   2.0000000e+01   4.0000000e+00
   3.0000000e+00   1.0000000e+00   4.0000000e+00
   3.0000000e+00   2.0000000e+00   6.0000000e+00
   3.0000000e+00   3.0000000e+00   7.0000000e+00
   3.0000000e+00   4.0000000e+00   8.0000000e+00
   3.0000000e+00   5.0000000e+00   9.0000000e+00
   3.0000000e+00   6.0000000e+00   1.0000000e+01
   3.0000000e+00   7.0000000e+00   1.1000000e+01
   3.0000000e+00   8.0000000e+00   1.1000000e+01
   3.0000000e+00   9.0000000e+00   1.1000000e+01
   3.0000000e+00   1.0000000e+01   1.1000000e+01
   3.0000000e+00   1.1000000e+01   1.1000000e+01
   3.0000000e+00   1.2000000e+01   1.1000000e+01
   3.0000000e+00   1.3000000e+01   1.1000000e+01
   3.0000000e+00   1.4000000e+01   1.1000000e+01
   3.0000000e+00   1.5000000e+01   1.1000000e+01
   3.0000000e+00   1.6000000e+01   1.1000000e+01
   3.0000000e+00   1.7000000e+01   1.1000000e+01
   3.0000000e+00   1.8000000e+01   1.1000000e+01
   3.0000000e+00   1.9000000e+01   1.1000000e+01
   3.0000000e+00   2.0000000e+01   1.1000000e+01
   4.0000000e+00   1.0000000e+00   5.0000000e+00
   4.0000000e+00   2.0000000e+00   9.0000000e+00
   4.0000000e+00   3.0000000e+00   1.2000000e+01
   4.0000000e+00   4.0000000e+00   1.4000000e+01
   4.0000000e+00   5.0000000e+00   1.6000000e+01
   4.0000000e+00   6.0000000e+00   1.8000000e+01
   4.0000000e+00   7.0000000e+00   2.0000000e+01
   4.0000000e+00   8.0000000e+00   2.1000000e+01
   4.0000000e+00   9.0000000e+00   2.2000000e+01
   4.0000000e+00   1.0000000e+01   2.3000000e+01
   4.0000000e+00   1.1000000e+01   2.4000000e+01
   4.0000000e+00   1.2000000e+01   2.5000000e+01
   4.0000000e+00   1.3000000e+01   2.6000000e+01
   4.0000000e+00   1.4000000e+01   2.7000000e+01
   4.0000000e+00   1.5000000e+01   2.8000000e+01
   4.0000000e+00   1.6000000e+01   2.9000000e+01
   4.0000000e+00   1.7000000e+01   3.0000000e+01
   4.0000000e+00   1.8000000e+01   3.1000000e+01
   4.0000000e+00   1.9000000e+01   3.2000000e+01
   4.0000000e+00   2.0000000e+01   3.3000000e+01
   5.0000000e+00   1.0000000e+00   6.0000000e+00
   5.0000000e+00   2.0000000e+00   1.3000000e+01
   5.0000000e+00   3.0000000e+00   1.9000000e+01
   5.0000000e+00   4.0000000e+00   2.5000000e+01
   5.0000000e+00   5.0000000e+00   3.1000000e+01
   5.0000000e+00   6.0000000e+00   3.6000000e+01
   5.0000000e+00   7.0000000e+00   4.1000000e+01
   5.0000000e+00   8.0000000e+00   4.4000000e+01
   5.0000000e+00   9.0000000e+00   4.7000000e+01
   5.0000000e+00   1.0000000e+01   5.0000000e+01
   5.0000000e+00   1.1000000e+01   5.2000000e+01
   5.0000000e+00   1.2000000e+01   5.4000000e+01
   5.0000000e+00   1.3000000e+01   5.6000000e+01
   5.0000000e+00   1.4000000e+01   5.8000000e+01
   5.0000000e+00   1.5000000e+01   6.0000000e+01
   5.0000000e+00   1.6000000e+01   6.2000000e+01
   5.0000000e+00   1.7000000e+01   6.4000000e+01
   5.0000000e+00   1.8000000e+01   6.6000000e+01
   5.0000000e+00   1.9000000e+01   6.8000000e+01
   5.0000000e+00   2.0000000e+01   7.0000000e+01
   6.0000000e+00   1.0000000e+00   7.0000000e+00
   6.0000000e+00   2.0000000e+00   1.7000000e+01
   6.0000000e+00   3.0000000e+00   2.8000000e+01
   6.0000000e+00   4.0000000e+00   3.9000000e+01
   6.0000000e+00   5.0000000e+00   5.1000000e+01
   6.0000000e+00   6.0000000e+00   6.2000000e+01
   6.0000000e+00   7.0000000e+00   7.4000000e+01
   6.0000000e+00   8.0000000e+00   8.4000000e+01
   6.0000000e+00   9.0000000e+00   9.3000000e+01
   6.0000000e+00   1.0000000e+01   1.0100000e+02
   6.0000000e+00   1.1000000e+01   1.0800000e+02
   6.0000000e+00   1.2000000e+01   1.1400000e+02
   6.0000000e+00   1.3000000e+01   1.2000000e+02
   6.0000000e+00   1.4000000e+01   1.2600000e+02
   6.0000000e+00   1.5000000e+01   1.3100000e+02
   6.0000000e+00   1.6000000e+01   1.3600000e+02
   6.0000000e+00   1.7000000e+01   1.4100000e+02
   6.0000000e+00   1.8000000e+01   1.4600000e+02
   6.0000000e+00   1.9000000e+01   1.5100000e+02
   6.0000000e+00   2.0000000e+01   1.5500000e+02
   7.0000000e+00   1.0000000e+00   8.0000000e+00
   7.0000000e+00   2.0000000e+00   2.2000000e+01
   7.0000000e+00   3.0000000e+00   3.9000000e+01
   7.0000000e+00   4.0000000e+00   5.9000000e+01
   7.0000000e+00   5.0000000e+00   8.2000000e+01
   7.0000000e+00   6.0000000e+00   1.0400000e+02
   7.0000000e+00   7.0000000e+00   1.2600000e+02
   7.0000000e+00   8.0000000e+00   1.4600000e+02
   7.0000000e+00   9.0000000e+00   1.6600000e+02
   7.0000000e+00   1.0000000e+01   1.8600000e+02
   7.0000000e+00   1.1000000e+01   2.0500000e+02
   7.0000000e+00   1.2000000e+01   2.2400000e+02
   7.0000000e+00   1.3000000e+01   2.4300000e+02
   7.0000000e+00   1.4000000e+01   2.6100000e+02
   7.0000000e+00   1.5000000e+01   2.7600000e+02
   7.0000000e+00   1.6000000e+01   2.9000000e+02
   7.0000000e+00   1.7000000e+01   3.0400000e+02
   7.0000000e+00   1.8000000e+01   3.1700000e+02
   7.0000000e+00   1.9000000e+01   3.3000000e+02
   7.0000000e+00   2.0000000e+01   3.4100000e+02
   8.0000000e+00   1.0000000e+00   9.0000000e+00
   8.0000000e+00   2.0000000e+00   2.7000000e+01
   8.0000000e+00   3.0000000e+00   5.3000000e+01
   8.0000000e+00   4.0000000e+00   8.5000000e+01
   8.0000000e+00   5.0000000e+00   1.2500000e+02
   8.0000000e+00   6.0000000e+00   1.6700000e+02
   8.0000000e+00   7.0000000e+00   2.1000000e+02
   8.0000000e+00   8.0000000e+00   2.5100000e+02
   8.0000000e+00   9.0000000e+00   2.9300000e+02
   8.0000000e+00   1.0000000e+01   3.3400000e+02
   8.0000000e+00   1.1000000e+01   3.7300000e+02
   8.0000000e+00   1.2000000e+01   4.1100000e+02
   8.0000000e+00   1.3000000e+01   4.5000000e+02
   8.0000000e+00   1.4000000e+01   4.8700000e+02
   8.0000000e+00   1.5000000e+01   5.2200000e+02
   8.0000000e+00   1.6000000e+01   5.5700000e+02
   8.0000000e+00   1.7000000e+01   5.9200000e+02
   8.0000000e+00   1.8000000e+01   6.2700000e+02
   8.0000000e+00   1.9000000e+01   6.6200000e+02
   8.0000000e+00   2.0000000e+01   6.9600000e+02
   9.0000000e+00   1.0000000e+00   1.0000000e+01
   9.0000000e+00   2.0000000e+00   3.3000000e+01
   9.0000000e+00   3.0000000e+00   7.0000000e+01
   9.0000000e+00   4.0000000e+00   1.2000000e+02
   9.0000000e+00   5.0000000e+00   1.8400000e+02
   9.0000000e+00   6.0000000e+00   2.5500000e+02
   9.0000000e+00   7.0000000e+00   3.3300000e+02
   9.0000000e+00   8.0000000e+00   4.1400000e+02
   9.0000000e+00   9.0000000e+00   4.9900000e+02
   9.0000000e+00   1.0000000e+01   5.8400000e+02
   9.0000000e+00   1.1000000e+01   6.6700000e+02
   9.0000000e+00   1.2000000e+01   7.5000000e+02
   9.0000000e+00   1.3000000e+01   8.3200000e+02
   9.0000000e+00   1.4000000e+01   9.1300000e+02
   9.0000000e+00   1.5000000e+01   9.9000000e+02
   9.0000000e+00   1.6000000e+01   1.0660000e+03
   9.0000000e+00   1.7000000e+01   1.1410000e+03
   9.0000000e+00   1.8000000e+01   1.2160000e+03
   9.0000000e+00   1.9000000e+01   1.2880000e+03
   9.0000000e+00   2.0000000e+01   1.3600000e+03
   1.0000000e+01   1.0000000e+00   1.1000000e+01
   1.0000000e+01   2.0000000e+00   4.0000000e+01
   1.0000000e+01   3.0000000e+00   9.1000000e+01
   1.0000000e+01   4.0000000e+00   1.6500000e+02
   1.0000000e+01   5.0000000e+00   2.6500000e+02
   1.0000000e+01   6.0000000e+00   3.8300000e+02
   1.0000000e+01   7.0000000e+00   5.1600000e+02
   1.0000000e+01   8.0000000e+00   6.5700000e+02
   1.0000000e+01   9.0000000e+00   8.1000000e+02
   1.0000000e+01   1.0000000e+01   9.7000000e+02
   1.0000000e+01   1.1000000e+01   1.1360000e+03
   1.0000000e+01   1.2000000e+01   1.3060000e+03
   1.0000000e+01   1.3000000e+01   1.4760000e+03
   1.0000000e+01   1.4000000e+01   1.6480000e+03
   1.0000000e+01   1.5000000e+01   1.8170000e+03
   1.0000000e+01   1.6000000e+01   1.9840000e+03
   1.0000000e+01   1.7000000e+01   2.1520000e+03
   1.0000000e+01   1.8000000e+01   2.3180000e+03
   1.0000000e+01   1.9000000e+01   2.4810000e+03
   1.0000000e+01   2.0000000e+01   2.6420000e+03


==> test_WTDI_2.txt <==
   1.0000000e+00   1.0000000e+00   2.0000000e+00
   1.0000000e+00   2.0000000e+00   2.0000000e+00
   1.0000000e+00   3.0000000e+00   2.0000000e+00
   1.0000000e+00   4.0000000e+00   2.0000000e+00
   1.0000000e+00   5.0000000e+00   2.0000000e+00
   1.0000000e+00   6.0000000e+00   2.0000000e+00
   1.0000000e+00   7.0000000e+00   2.0000000e+00
   1.0000000e+00   8.0000000e+00   2.0000000e+00
   1.0000000e+00   9.0000000e+00   2.0000000e+00
   1.0000000e+00   1.0000000e+01   2.0000000e+00
   1.0000000e+00   1.1000000e+01   2.0000000e+00
   1.0000000e+00   1.2000000e+01   2.0000000e+00
   1.0000000e+00   1.3000000e+01   2.0000000e+00
   1.0000000e+00   1.4000000e+01   2.0000000e+00
   1.0000000e+00   1.5000000e+01   2.0000000e+00
   1.0000000e+00   1.6000000e+01   2.0000000e+00
   1.0000000e+00   1.7000000e+01   2.0000000e+00
   1.0000000e+00   1.8000000e+01   2.0000000e+00
   1.0000000e+00   1.9000000e+01   2.0000000e+00
   1.0000000e+00   2.0000000e+01   2.0000000e+00
   2.0000000e+00   1.0000000e+00   3.0000000e+00
   2.0000000e+00   2.0000000e+00   3.0000000e+00
   2.0000000e+00   3.0000000e+00   3.0000000e+00
   2.0000000e+00   4.0000000e+00   3.0000000e+00
   2.0000000e+00   5.0000000e+00   3.0000000e+00
   2.0000000e+00   6.0000000e+00   3.0000000e+00
   2.0000000e+00   7.0000000e+00   3.0000000e+00
   2.0000000e+00   8.0000000e+00   3.0000000e+00
   2.0000000e+00   9.0000000e+00   3.0000000e+00
   2.0000000e+00   1.0000000e+01   3.0000000e+00
   2.0000000e+00   1.1000000e+01   3.0000000e+00
   2.0000000e+00   1.2000000e+01   3.0000000e+00
   2.0000000e+00   1.3000000e+01   3.0000000e+00
   2.0000000e+00   1.4000000e+01   3.0000000e+00
   2.0000000e+00   1.5000000e+01   3.0000000e+00
   2.0000000e+00   1.6000000e+01   3.0000000e+00
   2.0000000e+00   1.7000000e+01   3.0000000e+00
   2.0000000e+00   1.8000000e+01   3.0000000e+00
   2.0000000e+00   1.9000000e+01   3.0000000e+00
   2.0000000e+00   2.0000000e+01   3.0000000e+00
   3.0000000e+00   1.0000000e+00   4.0000000e+00
   3.0000000e+00   2.0000000e+00   5.0000000e+00
   3.0000000e+00   3.0000000e+00   5.0000000e+00
   3.0000000e+00   4.0000000e+00   5.0000000e+00
   3.0000000e+00   5.0000000e+00   5.0000000e+00
   3.0000000e+00   6.0000000e+00   5.0000000e+00
   3.0000000e+00   7.0000000e+00   5.0000000e+00
   3.0000000e+00   8.0000000e+00   5.0000000e+00
   3.0000000e+00   9.0000000e+00   5.0000000e+00
   3.0000000e+00   1.0000000e+01   5.0000000e+00
   3.0000000e+00   1.1000000e+01   5.0000000e+00
   3.0000000e+00   1.2000000e+01   5.0000000e+00
   3.0000000e+00   1.3000000e+01   5.0000000e+00
   3.0000000e+00   1.4000000e+01   5.0000000e+00
   3.0000000e+00   1.5000000e+01   5.0000000e+00
   3.0000000e+00   1.6000000e+01   5.0000000e+00
   3.0000000e+00   1.7000000e+01   5.0000000e+00
   3.0000000e+00   1.8000000e+01   5.0000000e+00
   3.0000000e+00   1.9000000e+01   5.0000000e+00
   3.0000000e+00   2.0000000e+01   5.0000000e+00
   4.0000000e+00   1.0000000e+00   5.0000000e+00
   4.0000000e+00   2.0000000e+00   7.0000000e+00
   4.0000000e+00   3.0000000e+00   8.0000000e+00
   4.0000000e+00   4.0000000e+00   9.0000000e+00
   4.0000000e+00   5.0000000e+00   9.0000000e+00
   4.0000000e+00   6.0000000e+00   9.0000000e+00
   4.0000000e+00   7.0000000e+00   9.0000000e+00
   4.0000000e+00   8.0000000e+00   9.0000000e+00
   4.0000000e+00   9.0000000e+00   9.0000000e+00
   4.0000000e+00   1.0000000e+01   9.0000000e+00
   4.0000000e+00   1.1000000e+01   9.0000000e+00
   4.0000000e+00   1.2000000e+01   9.0000000e+00
   4.0000000e+00   1.3000000e+01   9.0000000e+00
   4.0000000e+00   1.4000000e+01   9.0000000e+00
   4.0000000e+00   1.5000000e+01   9.0000000e+00
   4.0000000e+00   1.6000000e+01   9.0000000e+00
   4.0000000e+00   1.7000000e+01   9.0000000e+00
   4.0000000e+00   1.8000000e+01   9.0000000e+00
   4.0000000e+00   1.9000000e+01   9.0000000e+00
   4.0000000e+00   2.0000000e+01   9.0000000e+00
   5.0000000e+00   1.0000000e+00   6.0000000e+00
   5.0000000e+00   2.0000000e+00   1.0000000e+01
   5.0000000e+00   3.0000000e+00   1.2000000e+01
   5.0000000e+00   4.0000000e+00   1.4000000e+01
   5.0000000e+00   5.0000000e+00   1.5000000e+01
   5.0000000e+00   6.0000000e+00   1.6000000e+01
   5.0000000e+00   7.0000000e+00   1.7000000e+01
   5.0000000e+00   8.0000000e+00   1.7000000e+01
   5.0000000e+00   9.0000000e+00   1.7000000e+01
   5.0000000e+00   1.0000000e+01   1.7000000e+01
   5.0000000e+00   1.1000000e+01   1.7000000e+01
   5.0000000e+00   1.2000000e+01   1.7000000e+01
   5.0000000e+00   1.3000000e+01   1.7000000e+01
   5.0000000e+00   1.4000000e+01   1.7000000e+01
   5.0000000e+00   1.5000000e+01   1.7000000e+01
   5.0000000e+00   1.6000000e+01   1.7000000e+01
   5.0000000e+00   1.7000000e+01   1.7000000e+01
   5.0000000e+00   1.8000000e+01   1.7000000e+01
   5.0000000e+00   1.9000000e+01   1.7000000e+01
   5.0000000e+00   2.0000000e+01   1.7000000e+01
   6.0000000e+00   1.0000000e+00   7.0000000e+00
   6.0000000e+00   2.0000000e+00   1.3000000e+01
   6.0000000e+00   3.0000000e+00   1.7000000e+01
   6.0000000e+00   4.0000000e+00   2.0000000e+01
   6.0000000e+00   5.0000000e+00   2.2000000e+01
   6.0000000e+00   6.0000000e+00   2.4000000e+01
   6.0000000e+00   7.0000000e+00   2.6000000e+01
   6.0000000e+00   8.0000000e+00   2.7000000e+01
   6.0000000e+00   9.0000000e+00   2.8000000e+01
   6.0000000e+00   1.0000000e+01   2.9000000e+01
   6.0000000e+00   1.1000000e+01   3.0000000e+01
   6.0000000e+00   1.2000000e+01   3.1000000e+01
   6.0000000e+00   1.3000000e+01   3.1000000e+01
   6.0000000e+00   1.4000000e+01   3.1000000e+01
   6.0000000e+00   1.5000000e+01   3.1000000e+01
   6.0000000e+00   1.6000000e+01   3.1000000e+01
   6.0000000e+00   1.7000000e+01   3.1000000e+01
   6.0000000e+00   1.8000000e+01   3.1000000e+01
   6.0000000e+00   1.9000000e+01   3.1000000e+01
   6.0000000e+00   2.0000000e+01   3.1000000e+01
   7.0000000e+00   1.0000000e+00   8.0000000e+00
   7.0000000e+00   2.0000000e+00   1.6000000e+01
   7.0000000e+00   3.0000000e+00   2.3000000e+01
   7.0000000e+00   4.0000000e+00   2.9000000e+01
   7.0000000e+00   5.0000000e+00   3.3000000e+01
   7.0000000e+00   6.0000000e+00   3.7000000e+01
   7.0000000e+00   7.0000000e+00   4.0000000e+01
   7.0000000e+00   8.0000000e+00   4.2000000e+01
   7.0000000e+00   9.0000000e+00   4.4000000e+01
   7.0000000e+00   1.0000000e+01   4.6000000e+01
   7.0000000e+00   1.1000000e+01   4.8000000e+01
   7.0000000e+00   1.2000000e+01   5.0000000e+01
   7.0000000e+00   1.3000000e+01   5.1000000e+01
   7.0000000e+00   1.4000000e+01   5.2000000e+01
   7.0000000e+00   1.5000000e+01   5.3000000e+01
   7.0000000e+00   1.6000000e+01   5.4000000e+01
   7.0000000e+00   1.7000000e+01   5.5000000e+01
   7.0000000e+00   1.8000000e+01   5.6000000e+01
   7.0000000e+00   1.9000000e+01   5.7000000e+01
   7.0000000e+00   2.0000000e+01   5.8000000e+01
   8.0000000e+00   1.0000000e+00   9.0000000e+00
   8.0000000e+00   2.0000000e+00   2.0000000e+01
   8.0000000e+00   3.0000000e+00   3.1000000e+01
   8.0000000e+00   4.0000000e+00   4.1000000e+01
   8.0000000e+00   5.0000000e+00   4.9000000e+01
   8.0000000e+00   6.0000000e+00   5.6000000e+01
   8.0000000e+00   7.0000000e+00   6.1000000e+01
   8.0000000e+00   8.0000000e+00   6.5000000e+01
   8.0000000e+00   9.0000000e+00   6.9000000e+01
   8.0000000e+00   1.0000000e+01   7.3000000e+01
   8.0000000e+00   1.1000000e+01   7.6000000e+01
   8.0000000e+00   1.2000000e+01   7.9000000e+01
   8.0000000e+00   1.3000000e+01   8.1000000e+01
   8.0000000e+00   1.4000000e+01   8.3000000e+01
   8.0000000e+00   1.5000000e+01   8.5000000e+01
   8.0000000e+00   1.6000000e+01   8.7000000e+01
   8.0000000e+00   1.7000000e+01   8.9000000e+01
   8.0000000e+00   1.8000000e+01   9.1000000e+01
   8.0000000e+00   1.9000000e+01   9.3000000e+01
   8.0000000e+00   2.0000000e+01   9.5000000e+01
   9.0000000e+00   1.0000000e+00   1.0000000e+01
   9.0000000e+00   2.0000000e+00   2.4000000e+01
   9.0000000e+00   3.0000000e+00   4.0000000e+01
   9.0000000e+00   4.0000000e+00   5.5000000e+01
   9.0000000e+00   5.0000000e+00   6.9000000e+01
   9.0000000e+00   6.0000000e+00   8.1000000e+01
   9.0000000e+00   7.0000000e+00   9.0000000e+01
   9.0000000e+00   8.0000000e+00   9.8000000e+01
   9.0000000e+00   9.0000000e+00   1.0500000e+02
   9.0000000e+00   1.0000000e+01   1.1200000e+02
   9.0000000e+00   1.1000000e+01   1.1800000e+02
   9.0000000e+00   1.2000000e+01   1.2300000e+02
   9.0000000e+00   1.3000000e+01   1.2700000e+02
   9.0000000e+00   1.4000000e+01   1.3100000e+02
   9.0000000e+00   1.5000000e+01   1.3500000e+02
   9.0000000e+00   1.6000000e+01   1.3900000e+02
   9.0000000e+00   1.7000000e+01   1.4300000e+02
   9.0000000e+00   1.8000000e+01   1.4600000e+02
   9.0000000e+00   1.9000000e+01   1.4900000e+02
   9.0000000e+00   2.0000000e+01   1.5200000e+02
   1.0000000e+01   1.0000000e+00   1.1000000e+01
   1.0000000e+01   2.0000000e+00   2.9000000e+01
   1.0000000e+01   3.0000000e+00   5.1000000e+01
   1.0000000e+01   4.0000000e+00   7.3000000e+01
   1.0000000e+01   5.0000000e+00   9.4000000e+01
   1.0000000e+01   6.0000000e+00   1.1300000e+02
   1.0000000e+01   7.0000000e+00   1.3000000e+02
   1.0000000e+01   8.0000000e+00   1.4600000e+02
   1.0000000e+01   9.0000000e+00   1.5900000e+02
   1.0000000e+01   1.0000000e+01   1.7100000e+02
   1.0000000e+01   1.1000000e+01   1.8200000e+02
   1.0000000e+01   1.2000000e+01   1.9100000e+02
   1.0000000e+01   1.3000000e+01   1.9900000e+02
   1.0000000e+01   1.4000000e+01   2.0700000e+02
   1.0000000e+01   1.5000000e+01   2.1400000e+02
   1.0000000e+01   1.6000000e+01   2.2100000e+02
   1.0000000e+01   1.7000000e+01   2.2800000e+02
   1.0000000e+01   1.8000000e+01   2.3400000e+02
   1.0000000e+01   1.9000000e+01   2.3900000e+02
   1.0000000e+01   2.0000000e+01   2.4400000e+02


==> test_WTDI_3.txt <==
   1.0000000e+00   1.0000000e+00   2.0000000e+00
   1.0000000e+00   2.0000000e+00   2.0000000e+00
   1.0000000e+00   3.0000000e+00   2.0000000e+00
   1.0000000e+00   4.0000000e+00   2.0000000e+00
   1.0000000e+00   5.0000000e+00   2.0000000e+00
   1.0000000e+00   6.0000000e+00   2.0000000e+00
   1.0000000e+00   7.0000000e+00   2.0000000e+00
   1.0000000e+00   8.0000000e+00   2.0000000e+00
   1.0000000e+00   9.0000000e+00   2.0000000e+00
   1.0000000e+00   1.0000000e+01   2.0000000e+00
   1.0000000e+00   1.1000000e+01   2.0000000e+00
   1.0000000e+00   1.2000000e+01   2.0000000e+00
   1.0000000e+00   1.3000000e+01   2.0000000e+00
   1.0000000e+00   1.4000000e+01   2.0000000e+00
   1.0000000e+00   1.5000000e+01   2.0000000e+00
   1.0000000e+00   1.6000000e+01   2.0000000e+00
   1.0000000e+00   1.7000000e+01   2.0000000e+00
   1.0000000e+00   1.8000000e+01   2.0000000e+00
   1.0000000e+00   1.9000000e+01   2.0000000e+00
   1.0000000e+00   2.0000000e+01   2.0000000e+00
   2.0000000e+00   1.0000000e+00   3.0000000e+00
   2.0000000e+00   2.0000000e+00   3.0000000e+00
   2.0000000e+00   3.0000000e+00   3.0000000e+00
   2.0000000e+00   4.0000000e+00   3.0000000e+00
   2.0000000e+00   5.0000000e+00   3.0000000e+00
   2.0000000e+00   6.0000000e+00   3.0000000e+00
   2.0000000e+00   7.0000000e+00   3.0000000e+00
   2.0000000e+00   8.0000000e+00   3.0000000e+00
   2.0000000e+00   9.0000000e+00   3.0000000e+00
   2.0000000e+00   1.0000000e+01   3.0000000e+00
   2.0000000e+00   1.1000000e+01   3.0000000e+00
   2.0000000e+00   1.2000000e+01   3.0000000e+00
   2.0000000e+00   1.3000000e+01   3.0000000e+00
   2.0000000e+00   1.4000000e+01   3.0000000e+00
   2.0000000e+00   1.5000000e+01   3.0000000e+00
   2.0000000e+00   1.6000000e+01   3.0000000e+00
   2.0000000e+00   1.7000000e+01   3.0000000e+00
   2.0000000e+00   1.8000000e+01   3.0000000e+00
   2.0000000e+00   1.9000000e+01   3.0000000e+00
   2.0000000e+00   2.0000000e+01   3.0000000e+00
   3.0000000e+00   1.0000000e+00   4.0000000e+00
   3.0000000e+00   2.0000000e+00   4.0000000e+00
   3.0000000e+00   3.0000000e+00   4.0000000e+00
   3.0000000e+00   4.0000000e+00   4.0000000e+00
   3.0000000e+00   5.0000000e+00   4.0000000e+00
   3.0000000e+00   6.0000000e+00   4.0000000e+00
   3.0000000e+00   7.0000000e+00   4.0000000e+00
   3.0000000e+00   8.0000000e+00   4.0000000e+00
   3.0000000e+00   9.0000000e+00   4.0000000e+00
   3.0000000e+00   1.0000000e+01   4.0000000e+00
   3.0000000e+00   1.1000000e+01   4.0000000e+00
   3.0000000e+00   1.2000000e+01   4.0000000e+00
   3.0000000e+00   1.3000000e+01   4.0000000e+00
   3.0000000e+00   1.4000000e+01   4.0000000e+00
   3.0000000e+00   1.5000000e+01   4.0000000e+00
   3.0000000e+00   1.6000000e+01   4.0000000e+00
   3.0000000e+00   1.7000000e+01   4.0000000e+00
   3.0000000e+00   1.8000000e+01   4.0000000e+00
   3.0000000e+00   1.9000000e+01   4.0000000e+00
   3.0000000e+00   2.0000000e+01   4.0000000e+00
   4.0000000e+00   1.0000000e+00   5.0000000e+00
   4.0000000e+00   2.0000000e+00   6.0000000e+00
   4.0000000e+00   3.0000000e+00   6.0000000e+00
   4.0000000e+00   4.0000000e+00   6.0000000e+00
   4.0000000e+00   5.0000000e+00   6.0000000e+00
   4.0000000e+00   6.0000000e+00   6.0000000e+00
   4.0000000e+00   7.0000000e+00   6.0000000e+00
   4.0000000e+00   8.0000000e+00   6.0000000e+00
   4.0000000e+00   9.0000000e+00   6.0000000e+00
   4.0000000e+00   1.0000000e+01   6.0000000e+00
   4.0000000e+00   1.1000000e+01   6.0000000e+00
   4.0000000e+00   1.2000000e+01   6.0000000e+00
   4.0000000e+00   1.3000000e+01   6.0000000e+00
   4.0000000e+00   1.4000000e+01   6.0000000e+00
   4.0000000e+00   1.5000000e+01   6.0000000e+00
   4.0000000e+00   1.6000000e+01   6.0000000e+00
   4.0000000e+00   1.7000000e+01   6.0000000e+00
   4.0000000e+00   1.8000000e+01   6.0000000e+00
   4.0000000e+00   1.9000000e+01   6.0000000e+00
   4.0000000e+00   2.0000000e+01   6.0000000e+00
   5.0000000e+00   1.0000000e+00   6.0000000e+00
   5.0000000e+00   2.0000000e+00   8.0000000e+00
   5.0000000e+00   3.0000000e+00   9.0000000e+00
   5.0000000e+00   4.0000000e+00   9.0000000e+00
   5.0000000e+00   5.0000000e+00   9.0000000e+00
   5.0000000e+00   6.0000000e+00   9.0000000e+00
   5.0000000e+00   7.0000000e+00   9.0000000e+00
   5.0000000e+00   8.0000000e+00   9.0000000e+00
   5.0000000e+00   9.0000000e+00   9.0000000e+00
   5.0000000e+00   1.0000000e+01   9.0000000e+00
   5.0000000e+00   1.1000000e+01   9.0000000e+00
   5.0000000e+00   1.2000000e+01   9.0000000e+00
   5.0000000e+00   1.3000000e+01   9.0000000e+00
   5.0000000e+00   1.4000000e+01   9.0000000e+00
   5.0000000e+00   1.5000000e+01   9.0000000e+00
   5.0000000e+00   1.6000000e+01   9.0000000e+00
   5.0000000e+00   1.7000000e+01   9.0000000e+00
   5.0000000e+00   1.8000000e+01   9.0000000e+00
   5.0000000e+00   1.9000000e+01   9.0000000e+00
   5.0000000e+00   2.0000000e+01   9.0000000e+00
   6.0000000e+00   1.0000000e+00   7.0000000e+00
   6.0000000e+00   2.0000000e+00   1.0000000e+01
   6.0000000e+00   3.0000000e+00   1.2000000e+01
   6.0000000e+00   4.0000000e+00   1.3000000e+01
   6.0000000e+00   5.0000000e+00   1.4000000e+01
   6.0000000e+00   6.0000000e+00   1.4000000e+01
   6.0000000e+00   7.0000000e+00   1.4000000e+01
   6.0000000e+00   8.0000000e+00   1.4000000e+01
   6.0000000e+00   9.0000000e+00   1.4000000e+01
   6.0000000e+00   1.0000000e+01   1.4000000e+01
   6.0000000e+00   1.1000000e+01   1.4000000e+01
   6.0000000e+00   1.2000000e+01   1.4000000e+01
   6.0000000e+00   1.3000000e+01   1.4000000e+01
   6.0000000e+00   1.4000000e+01   1.4000000e+01
   6.0000000e+00   1.5000000e+01   1.4000000e+01
   6.0000000e+00   1.6000000e+01   1.4000000e+01
   6.0000000e+00   1.7000000e+01   1.4000000e+01
   6.0000000e+00   1.8000000e+01   1.4000000e+01
   6.0000000e+00   1.9000000e+01   1.4000000e+01
   6.0000000e+00   2.0000000e+01   1.4000000e+01
   7.0000000e+00   1.0000000e+00   8.0000000e+00
   7.0000000e+00   2.0000000e+00   1.3000000e+01
   7.0000000e+00   3.0000000e+00   1.6000000e+01
   7.0000000e+00   4.0000000e+00   1.8000000e+01
   7.0000000e+00   5.0000000e+00   2.0000000e+01
   7.0000000e+00   6.0000000e+00   2.1000000e+01
   7.0000000e+00   7.0000000e+00   2.2000000e+01
   7.0000000e+00   8.0000000e+00   2.2000000e+01
   7.0000000e+00   9.0000000e+00   2.2000000e+01
   7.0000000e+00   1.0000000e+01   2.2000000e+01
   7.0000000e+00   1.1000000e+01   2.2000000e+01
   7.0000000e+00   1.2000000e+01   2.2000000e+01
   7.0000000e+00   1.3000000e+01   2.2000000e+01
   7.0000000e+00   1.4000000e+01   2.2000000e+01
   7.0000000e+00   1.5000000e+01   2.2000000e+01
   7.0000000e+00   1.6000000e+01   2.2000000e+01
   7.0000000e+00   1.7000000e+01   2.2000000e+01
   7.0000000e+00   1.8000000e+01   2.2000000e+01
   7.0000000e+00   1.9000000e+01   2.2000000e+01
   7.0000000e+00   2.0000000e+01   2.2000000e+01
   8.0000000e+00   1.0000000e+00   9.0000000e+00
   8.0000000e+00   2.0000000e+00   1.6000000e+01
   8.0000000e+00   3.0000000e+00   2.1000000e+01
   8.0000000e+00   4.0000000e+00   2.4000000e+01
   8.0000000e+00   5.0000000e+00   2.7000000e+01
   8.0000000e+00   6.0000000e+00   2.9000000e+01
   8.0000000e+00   7.0000000e+00   3.1000000e+01
   8.0000000e+00   8.0000000e+00   3.2000000e+01
   8.0000000e+00   9.0000000e+00   3.3000000e+01
   8.0000000e+00   1.0000000e+01   3.4000000e+01
   8.0000000e+00   1.1000000e+01   3.4000000e+01
   8.0000000e+00   1.2000000e+01   3.4000000e+01
   8.0000000e+00   1.3000000e+01   3.4000000e+01
   8.0000000e+00   1.4000000e+01   3.4000000e+01
   8.0000000e+00   1.5000000e+01   3.4000000e+01
   8.0000000e+00   1.6000000e+01   3.4000000e+01
   8.0000000e+00   1.7000000e+01   3.4000000e+01
   8.0000000e+00   1.8000000e+01   3.4000000e+01
   8.0000000e+00   1.9000000e+01   3.4000000e+01
   8.0000000e+00   2.0000000e+01   3.4000000e+01
   9.0000000e+00   1.0000000e+00   1.0000000e+01
   9.0000000e+00   2.0000000e+00   1.9000000e+01
   9.0000000e+00   3.0000000e+00   2.7000000e+01
   9.0000000e+00   4.0000000e+00   3.2000000e+01
   9.0000000e+00   5.0000000e+00   3.7000000e+01
   9.0000000e+00   6.0000000e+00   4.0000000e+01
   9.0000000e+00   7.0000000e+00   4.3000000e+01
   9.0000000e+00   8.0000000e+00   4.5000000e+01
   9.0000000e+00   9.0000000e+00   4.7000000e+01
   9.0000000e+00   1.0000000e+01   4.9000000e+01
   9.0000000e+00   1.1000000e+01   5.0000000e+01
   9.0000000e+00   1.2000000e+01   5.1000000e+01
   9.0000000e+00   1.3000000e+01   5.2000000e+01
   9.0000000e+00   1.4000000e+01   5.3000000e+01
   9.0000000e+00   1.5000000e+01   5.3000000e+01
   9.0000000e+00   1.6000000e+01   5.3000000e+01
   9.0000000e+00   1.7000000e+01   5.3000000e+01
   9.0000000e+00   1.8000000e+01   5.3000000e+01
   9.0000000e+00   1.9000000e+01   5.3000000e+01
   9.0000000e+00   2.0000000e+01   5.3000000e+01
   1.0000000e+01   1.0000000e+00   1.1000000e+01
   1.0000000e+01   2.0000000e+00   2.3000000e+01
   1.0000000e+01   3.0000000e+00   3.4000000e+01
   1.0000000e+01   4.0000000e+00   4.2000000e+01
   1.0000000e+01   5.0000000e+00   4.9000000e+01
   1.0000000e+01   6.0000000e+00   5.4000000e+01
   1.0000000e+01   7.0000000e+00   5.9000000e+01
   1.0000000e+01   8.0000000e+00   6.2000000e+01
   1.0000000e+01   9.0000000e+00   6.5000000e+01
   1.0000000e+01   1.0000000e+01   6.8000000e+01
   1.0000000e+01   1.1000000e+01   7.0000000e+01
   1.0000000e+01   1.2000000e+01   7.2000000e+01
   1.0000000e+01   1.3000000e+01   7.4000000e+01
   1.0000000e+01   1.4000000e+01   7.6000000e+01
   1.0000000e+01   1.5000000e+01   7.7000000e+01
   1.0000000e+01   1.6000000e+01   7.8000000e+01
   1.0000000e+01   1.7000000e+01   7.9000000e+01
   1.0000000e+01   1.8000000e+01   8.0000000e+01
   1.0000000e+01   1.9000000e+01   8.1000000e+01
   1.0000000e+01   2.0000000e+01   8.2000000e+01


==> test_WTDI_4.txt <==
   1.0000000e+00   1.0000000e+00   2.0000000e+00
   1.0000000e+00   2.0000000e+00   2.0000000e+00
   1.0000000e+00   3.0000000e+00   2.0000000e+00
   1.0000000e+00   4.0000000e+00   2.0000000e+00
   1.0000000e+00   5.0000000e+00   2.0000000e+00
   1.0000000e+00   6.0000000e+00   2.0000000e+00
   1.0000000e+00   7.0000000e+00   2.0000000e+00
   1.0000000e+00   8.0000000e+00   2.0000000e+00
   1.0000000e+00   9.0000000e+00   2.0000000e+00
   1.0000000e+00   1.0000000e+01   2.0000000e+00
   1.0000000e+00   1.1000000e+01   2.0000000e+00
   1.0000000e+00   1.2000000e+01   2.0000000e+00
   1.0000000e+00   1.3000000e+01   2.0000000e+00
   1.0000000e+00   1.4000000e+01   2.0000000e+00
   1.0000000e+00   1.5000000e+01   2.0000000e+00
   1.0000000e+00   1.6000000e+01   2.0000000e+00
   1.0000000e+00   1.7000000e+01   2.0000000e+00
   1.0000000e+00   1.8000000e+01   2.0000000e+00
   1.0000000e+00   1.9000000e+01   2.0000000e+00
   1.0000000e+00   2.0000000e+01   2.0000000e+00
   2.0000000e+00   1.0000000e+00   3.0000000e+00
   2.0000000e+00   2.0000000e+00   3.0000000e+00
   2.0000000e+00   3.0000000e+00   3.0000000e+00
   2.0000000e+00   4.0000000e+00   3.0000000e+00
   2.0000000e+00   5.0000000e+00   3.0000000e+00
   2.0000000e+00   6.0000000e+00   3.0000000e+00
   2.0000000e+00   7.0000000e+00   3.0000000e+00
   2.0000000e+00   8.0000000e+00   3.0000000e+00
   2.0000000e+00   9.0000000e+00   3.0000000e+00
   2.0000000e+00   1.0000000e+01   3.0000000e+00
   2.0000000e+00   1.1000000e+01   3.0000000e+00
   2.0000000e+00   1.2000000e+01   3.0000000e+00
   2.0000000e+00   1.3000000e+01   3.0000000e+00
   2.0000000e+00   1.4000000e+01   3.0000000e+00
   2.0000000e+00   1.5000000e+01   3.0000000e+00
   2.0000000e+00   1.6000000e+01   3.0000000e+00
   2.0000000e+00   1.7000000e+01   3.0000000e+00
   2.0000000e+00   1.8000000e+01   3.0000000e+00
   2.0000000e+00   1.9000000e+01   3.0000000e+00
   2.0000000e+00   2.0000000e+01   3.0000000e+00
   3.0000000e+00   1.0000000e+00   4.0000000e+00
   3.0000000e+00   2.0000000e+00   4.0000000e+00
   3.0000000e+00   3.0000000e+00   4.0000000e+00
   3.0000000e+00   4.0000000e+00   4.0000000e+00
   3.0000000e+00   5.0000000e+00   4.0000000e+00
   3.0000000e+00   6.0000000e+00   4.0000000e+00
   3.0000000e+00   7.0000000e+00   4.0000000e+00
   3.0000000e+00   8.0000000e+00   4.0000000e+00
   3.0000000e+00   9.0000000e+00   4.0000000e+00
   3.0000000e+00   1.0000000e+01   4.0000000e+00
   3.0000000e+00   1.1000000e+01   4.0000000e+00
   3.0000000e+00   1.2000000e+01   4.0000000e+00
   3.0000000e+00   1.3000000e+01   4.0000000e+00
   3.0000000e+00   1.4000000e+01   4.0000000e+00
   3.0000000e+00   1.5000000e+01   4.0000000e+00
   3.0000000e+00   1.6000000e+01   4.0000000e+00
   3.0000000e+00   1.7000000e+01   4.0000000e+00
   3.0000000e+00   1.8000000e+01   4.0000000e+00
   3.0000000e+00   1.9000000e+01   4.0000000e+00
   3.0000000e+00   2.0000000e+01   4.0000000e+00
   4.0000000e+00   1.0000000e+00   5.0000000e+00
   4.0000000e+00   2.0000000e+00   6.0000000e+00
   4.0000000e+00   3.0000000e+00   6.0000000e+00
   4.0000000e+00   4.0000000e+00   6.0000000e+00
   4.0000000e+00   5.0000000e+00   6.0000000e+00
   4.0000000e+00   6.0000000e+00   6.0000000e+00
   4.0000000e+00   7.0000000e+00   6.0000000e+00
   4.0000000e+00   8.0000000e+00   6.0000000e+00
   4.0000000e+00   9.0000000e+00   6.0000000e+00
   4.0000000e+00   1.0000000e+01   6.0000000e+00
   4.0000000e+00   1.1000000e+01   6.0000000e+00
   4.0000000e+00   1.2000000e+01   6.0000000e+00
   4.0000000e+00   1.3000000e+01   6.0000000e+00
   4.0000000e+00   1.4000000e+01   6.0000000e+00
   4.0000000e+00   1.5000000e+01   6.0000000e+00
   4.0000000e+00   1.6000000e+01   6.0000000e+00
   4.0000000e+00   1.7000000e+01   6.0000000e+00
   4.0000000e+00   1.8000000e+01   6.0000000e+00
   4.0000000e+00   1.9000000e+01   6.0000000e+00
   4.0000000e+00   2.0000000e+01   6.0000000e+00
   5.0000000e+00   1.0000000e+00   6.0000000e+00
   5.0000000e+00   2.0000000e+00   8.0000000e+00
   5.0000000e+00   3.0000000e+00   8.0000000e+00
   5.0000000e+00   4.0000000e+00   8.0000000e+00
   5.0000000e+00   5.0000000e+00   8.0000000e+00
   5.0000000e+00   6.0000000e+00   8.0000000e+00
   5.0000000e+00   7.0000000e+00   8.0000000e+00
   5.0000000e+00   8.0000000e+00   8.0000000e+00
   5.0000000e+00   9.0000000e+00   8.0000000e+00
   5.0000000e+00   1.0000000e+01   8.0000000e+00
   5.0000000e+00   1.1000000e+01   8.0000000e+00
   5.0000000e+00   1.2000000e+01   8.0000000e+00
   5.0000000e+00   1.3000000e+01   8.0000000e+00
   5.0000000e+00   1.4000000e+01   8.0000000e+00
   5.0000000e+00   1.5000000e+01   8.0000000e+00
   5.0000000e+00   1.6000000e+01   8.0000000e+00
   5.0000000e+00   1.7000000e+01   8.0000000e+00
   5.0000000e+00   1.8000000e+01   8.0000000e+00
   5.0000000e+00   1.9000000e+01   8.0000000e+00
   5.0000000e+00   2.0000000e+01   8.0000000e+00
   6.0000000e+00   1.0000000e+00   7.0000000e+00
   6.0000000e+00   2.0000000e+00   1.0000000e+01
   6.0000000e+00   3.0000000e+00   1.1000000e+01
   6.0000000e+00   4.0000000e+00   1.1000000e+01
   6.0000000e+00   5.0000000e+00   1.1000000e+01
   6.0000000e+00   6.0000000e+00   1.1000000e+01
   6.0000000e+00   7.0000000e+00   1.1000000e+01
   6.0000000e+00   8.0000000e+00   1.1000000e+01
   6.0000000e+00   9.0000000e+00   1.1000000e+01
   6.0000000e+00   1.0000000e+01   1.1000000e+01
   6.0000000e+00   1.1000000e+01   1.1000000e+01
   6.0000000e+00   1.2000000e+01   1.1000000e+01
   6.0000000e+00   1.3000000e+01   1.1000000e+01
   6.0000000e+00   1.4000000e+01   1.1000000e+01
   6.0000000e+00   1.5000000e+01   1.1000000e+01
   6.0000000e+00   1.6000000e+01   1.1000000e+01
   6.0000000e+00   1.7000000e+01   1.1000000e+01
   6.0000000e+00   1.8000000e+01   1.1000000e+01
   6.0000000e+00   1.9000000e+01   1.1000000e+01
   6.0000000e+00   2.0000000e+01   1.1000000e+01
   7.0000000e+00   1.0000000e+00   8.0000000e+00
   7.0000000e+00   2.0000000e+00   1.2000000e+01
   7.0000000e+00   3.0000000e+00   1.4000000e+01
   7.0000000e+00   4.0000000e+00   1.5000000e+01
   7.0000000e+00   5.0000000e+00   1.5000000e+01
   7.0000000e+00   6.0000000e+00   1.5000000e+01
   7.0000000e+00   7.0000000e+00   1.5000000e+01
   7.0000000e+00   8.0000000e+00   1.5000000e+01
   7.0000000e+00   9.0000000e+00   1.5000000e+01
   7.0000000e+00   1.0000000e+01   1.5000000e+01
   7.0000000e+00   1.1000000e+01   1.5000000e+01
   7.0000000e+00   1.2000000e+01   1.5000000e+01
   7.0000000e+00   1.3000000e+01   1.5000000e+01
   7.0000000e+00   1.4000000e+01   1.5000000e+01
   7.0000000e+00   1.5000000e+01   1.5000000e+01
   7.0000000e+00   1.6000000e+01   1.5000000e+01
   7.0000000e+00   1.7000000e+01   1.5000000e+01
   7.0000000e+00   1.8000000e+01   1.5000000e+01
   7.0000000e+00   1.9000000e+01   1.5000000e+01
   7.0000000e+00   2.0000000e+01   1.5000000e+01
   8.0000000e+00   1.0000000e+00   9.0000000e+00
   8.0000000e+00   2.0000000e+00   1.5000000e+01
   8.0000000e+00   3.0000000e+00   1.8000000e+01
   8.0000000e+00   4.0000000e+00   2.0000000e+01
   8.0000000e+00   5.0000000e+00   2.1000000e+01
   8.0000000e+00   6.0000000e+00   2.1000000e+01
   8.0000000e+00   7.0000000e+00   2.1000000e+01
   8.0000000e+00   8.0000000e+00   2.1000000e+01
   8.0000000e+00   9.0000000e+00   2.1000000e+01
   8.0000000e+00   1.0000000e+01   2.1000000e+01
   8.0000000e+00   1.1000000e+01   2.1000000e+01
   8.0000000e+00   1.2000000e+01   2.1000000e+01
   8.0000000e+00   1.3000000e+01   2.1000000e+01
   8.0000000e+00   1.4000000e+01   2.1000000e+01
   8.0000000e+00   1.5000000e+01   2.1000000e+01
   8.0000000e+00   1.6000000e+01   2.1000000e+01
   8.0000000e+00   1.7000000e+01   2.1000000e+01
   8.0000000e+00   1.8000000e+01   2.1000000e+01
   8.0000000e+00   1.9000000e+01   2.1000000e+01
   8.0000000e+00   2.0000000e+01   2.1000000e+01
   9.0000000e+00   1.0000000e+00   1.0000000e+01
   9.0000000e+00   2.0000000e+00   1.8000000e+01
   9.0000000e+00   3.0000000e+00   2.2000000e+01
   9.0000000e+00   4.0000000e+00   2.5000000e+01
   9.0000000e+00   5.0000000e+00   2.7000000e+01
   9.0000000e+00   6.0000000e+00   2.8000000e+01
   9.0000000e+00   7.0000000e+00   2.9000000e+01
   9.0000000e+00   8.0000000e+00   2.9000000e+01
   9.0000000e+00   9.0000000e+00   2.9000000e+01
   9.0000000e+00   1.0000000e+01   2.9000000e+01
   9.0000000e+00   1.1000000e+01   2.9000000e+01
   9.0000000e+00   1.2000000e+01   2.9000000e+01
   9.0000000e+00   1.3000000e+01   2.9000000e+01
   9.0000000e+00   1.4000000e+01   2.9000000e+01
   9.0000000e+00   1.5000000e+01   2.9000000e+01
   9.0000000e+00   1.6000000e+01   2.9000000e+01
   9.0000000e+00   1.7000000e+01   2.9000000e+01
   9.0000000e+00   1.8000000e+01   2.9000000e+01
   9.0000000e+00   1.9000000e+01   2.9000000e+01
   9.0000000e+00   2.0000000e+01   2.9000000e+01
   1.0000000e+01   1.0000000e+00   1.1000000e+01
   1.0000000e+01   2.0000000e+00   2.1000000e+01
   1.0000000e+01   3.0000000e+00   2.7000000e+01
   1.0000000e+01   4.0000000e+00   3.1000000e+01
   1.0000000e+01   5.0000000e+00   3.4000000e+01
   1.0000000e+01   6.0000000e+00   3.6000000e+01
   1.0000000e+01   7.0000000e+00   3.8000000e+01
   1.0000000e+01   8.0000000e+00   3.9000000e+01
   1.0000000e+01   9.0000000e+00   4.0000000e+01
   1.0000000e+01   1.0000000e+01   4.0000000e+01
   1.0000000e+01   1.1000000e+01   4.0000000e+01
   1.0000000e+01   1.2000000e+01   4.0000000e+01
   1.0000000e+01   1.3000000e+01   4.0000000e+01
   1.0000000e+01   1.4000000e+01   4.0000000e+01
   1.0000000e+01   1.5000000e+01   4.0000000e+01
   1.0000000e+01   1.6000000e+01   4.0000000e+01
   1.0000000e+01   1.7000000e+01   4.0000000e+01
   1.0000000e+01   1.8000000e+01   4.0000000e+01
   1.0000000e+01   1.9000000e+01   4.0000000e+01
   1.0000000e+01   2.0000000e+01   4.0000000e+01

